Adaptive Quotient Filters

Adaptive filters, such as telescoping and adaptive cuckoo filters, update their representation upon detecting a false positive to avoid repeating the same error in the future. Adaptive filters require an auxiliary structure, typically much larger than the main filter and often residing on slow storage, to facilitate adaptation. However, existing adaptive filters are not practical and have seen no adoption in real-world systems due to two main reasons. Firstly, they offer weak adaptivity guarantees, meaning that fixing a new false positive can cause a previously fixed false positive to come back. Secondly, the sub-optimal design of the auxiliary structure results in adaptivity overheads so substantial that they can actually diminish the overall system performance compared to a traditional filter. In this paper, we design and implement AdaptiveQF, the first practical adaptive filter with minimal adaptivity overhead and strong adaptivity guarantees, which means that the performance and false-positive guarantees continue to hold even for adversarial workloads. The AdaptiveQF is based on the state-of-the-art quotient filter design and preserves all the critical features of the quotient filter such as cache efficiency and mergeability. Furthermore, we employ a new auxiliary structure design which results in considerably low adaptivity overhead and makes the AdaptiveQF practical in real systems.

==> data/disk/ins_throughput/acf.csv <==
fill through
5 3220.987460
10 2822.466897
15 2830.840285
20 2842.300157
25 2606.487067
30 2374.968947
35 2135.128359
40 2096.185269
45 1953.065920
50 1779.658267
55 1652.190618
60 1499.125196
65 1491.278801
70 1400.484950
75 1288.713766
80 1106.602823
85 887.827136
90 594.176364
95 385.146285


==> data/disk/ins_throughput/acf_accesses.csv <==
fill accesses
5 0
10 3
15 31
20 111
25 292
30 684
35 1280
40 2271
45 3740
50 5874
55 8747
60 12915
65 18725
70 26509
75 37929
80 54535
85 80885
90 129673
95 194395


==> data/disk/ins_throughput/acf_high_load.csv <==
dummy through
0 423.145412


==> data/disk/ins_throughput/aqf.csv <==
fill through
5 3226.009753
10 2957.731598
15 2760.246882
20 2835.825869
25 2452.503354
30 2315.323044
35 2241.160509
40 2092.012748
45 2039.553543
50 1706.139859
55 1633.241896
60 1713.335934
65 1694.326489
70 1763.574746
75 1688.496633
80 1671.566962
85 1663.608846
90 1676.346944
95 1563.144373


==> data/disk/ins_throughput/aqf_accesses.csv <==
fill accesses
5 1
10 4
15 8
20 8
25 16
30 26
35 30
40 40
45 46
50 64
55 75
60 89
65 109
70 122
75 134
80 154
85 173
90 204
95 221


==> data/disk/ins_throughput/aqf_high_load.csv <==
dummy through
0 1062.011262


==> data/disk/ins_throughput/cf.csv <==
fill through
5 3214.758999
10 2643.494859
15 2686.137526
20 2862.675447
25 2303.024468
30 2137.949011
35 2323.973255
40 2152.480065
45 2090.046613
50 1761.122367
55 1719.180119
60 1685.419335
65 1703.541643
70 1684.109304
75 1673.747661
80 1740.274373
85 1662.127424
90 1622.521143
95 1625.145698


==> data/disk/ins_throughput/cf_high_load.csv <==
dummy through
0 1313.382103


==> data/disk/ins_throughput/cqf_high_load.csv <==
dummy through
0 1138.164502


==> data/disk/ins_throughput/qf.csv <==
fill through
5 3572.917767
10 3116.250575
15 2979.013554
20 2990.892755
25 2727.465604
30 2355.297632
35 2295.501144
40 2609.470062
45 2383.950834
50 1920.736342
55 1923.219725
60 2002.569538
65 1959.095038
70 1961.064169
75 1894.729126
80 1896.211024
85 1941.113794
90 1718.76566
95 1644.253574


==> data/disk/ins_throughput/template.csv <==
fill	through
5	
10	
15	
20	
25	
30	
35	
40	
45	
50	
55	
60	
65	
70	
75	
80	
85	
90	
95	


==> data/disk/ins_throughput/tqf.csv <==
fill through
5 2926.277107
10 2107.567126
15 1828.867304
20 1612.043082
25 1401.300468
30 1159.454597
35 1066.763769
40 1022.020977
45 936.642264
50 794.714675
55 752.414693
60 709.506335
65 678.968954
70 643.686339
75 618.038229
80 589.236726
85 559.469705
90 531.327076
95 506.370114


==> data/disk/zipf_query_throughput/aqf_adversarial.csv <==
frequency through
0.5 17566341.534023
0.33 17382114.499465
0.25 18217059.912267
0.2 18017303.818587
0.1 18219980.759700
0.05 18390432.561364
0.02 18486031.030652
0.01 18521674.062989
0.001 18551671.041769
0.0001 18698089.429222


==> data/disk/zipf_query_throughput/aqf_throughputs.csv <==
21492942.79
22693644.87
23142469.67
31361726.15
30144361.35
25002187.69
21027796.64
23681867.27
23739999.53
36724875.59
20759507.34
22673886.03
29901981.31
35608477.67
22948622.62
23246839.59
34485612.6
20821794.59
27907392.11
20012968.4
23188029.41
28377730.29
33299922.41
21210212.29
21851332.28
20179109.78
35262298.61
22005444.15
20639323.69
19296898.22
34815304.81
32513241.02
22797686.49
35555049.88
19682443.46
19552635.7
20606745
21716281.13
30060993.76
23417997.2
30234041.72
20403541.24
36737287.98
22573210.57
31024683.24
18977204.58
21417128.56
21158647.54
19790967.8
22218667.24
18046437.09
19419021.71
19597199.17
19840246.34
19900259.9
20054347.28
20478081.29
20495667.22
20538815.28
20812953.98
20935130.4
20978654.22
21175404.34
21194568.26
21522084.89
21696115.53
21851189.03
21929680.29
22043474.14
22143931.12
22353511.85
22359209.65
22891571.78
23412952.98
23429409.53
23440173.64
23463713.37
23561122.26
23822626.25
23887898.87
24697273.17
25117423.96
30422785.45
31339022.41
31379735.59
31425294.22
31500924.55
31947146.64
32164786.63
32488312.33
32650822.31
33120369.36
33272001.94
34050319.56
34083627.59
34759878.76
36020459.62
39377675.22
39657832.22
40320954.8


==> data/disk/zipf_query_throughput/cqf_adversarial.csv <==
frequency through
0.5 3294691.974
0.33 4457066.377
0.25 5603436.186
0.2 6396528.942
0.1 8933126.704
0.05 11415594.427
0.02 14721268.24
0.01 16342456.21
0.001 17441835.83
0.0001 17664471.94


==> data/disk/zipf_query_throughput/cqf_throughputs.csv <==
4430775.993
10385111.07
10594623.23
10681250.13
10792935.38
11234743.22
11454123.94
11533599.68
11670899.31
12007598.41
12124798.12
12314785.62
12610197.36
12630887.57
12701380.39
12768326.38
13022461.14
13103480.81
13117317.35
13126443.09
13235058.61
13623013.08
13658888.39
13715859.51
13754817.62
13842995.51
13883142.81
13974970.83
14108312.34
14168159.05
14185383.1
14296927.16
14388199.37
14388220.08
14403908.64
14620652.55
14621721.44
14759123.72
14886889.41
14889748.85
14904440.18
14906373.07
15022323.17
15181602.33
15268271.16
15387361.44
15656974.48
15824211.99
15854016.22
15876896.89
15881914.79
15919156.16
15919865.76
15980235.64
16053760.83
16272174.91
16287414.23
16408021.55
16456869.01
16522562.39
16589167.61
16923738.25
16928236.13
16989379.94
17030784.85
17094718.42
17159281.03
17217660.5
17291106.15
17311910.42
17322226.32
17438433.61
17596092.26
17621362.73
17646114.24
17683559.77
18000439.21
18239055.65
18251539.06
18355966.24
18785445.79
18938568.96
18989132.52
19111104.32
19183032.99
19222451.82
19530792.25
19612303.98
19681901.11
19685465.63
20602457.05
20610949.77
20900170.34
20931142.82
21146477.42
21296306.16
21442892.22
22892567.47
22976251.75
24034706.12


==> data/micro/0124-25-12-acf-micro-inserts.csv <==
dummy median min max
0 3194476.396155 3194476.396155 3194476.396155


==> data/micro/0124-25-12-acf-micro-queries.csv <==
dummy median min max
0 21477624.020661 21477624.020661 21477624.020661


==> data/micro/0124-25-12-acf-micro-zipfian.csv <==
dummy median min max
0 48158491.521938 48158491.521938 48158491.521938


==> data/micro/0124-25-12-cf-micro-inserts.csv <==
dummy median min max
0 17064236.570222 17064236.570222 17064236.570222


==> data/micro/0124-25-12-cf-micro-queries.csv <==
dummy median min max
0 59208576.717589 59208576.717589 59208576.717589


==> data/micro/0124-25-12-cf-micro-zipfian.csv <==
dummy median min max
0 185039209.808558 185039209.808558 185039209.808558


==> data/micro/0124-25-9-aqf-micro-inserts.csv <==
dummy median min max
0 10838239.595569 10838239.595569 10838239.595569


==> data/micro/0124-25-9-aqf-micro-queries.csv <==
dummy median min max
0 21413395.449311 21413395.449311 21413395.449311


==> data/micro/0124-25-9-aqf-micro-zipfian.csv <==
dummy median min max
0 40718129.360275 40718129.360275 40718129.360275


==> data/micro/0124-25-9-qf-micro-inserts.csv <==
dummy median min max
0 10700607.864502 10700607.864502 10700607.864502


==> data/micro/0124-25-9-qf-micro-queries.csv <==
dummy median min max
0 17490755.261307 17490755.261307 17490755.261307


==> data/micro/0124-25-9-qf-micro-zipfian.csv <==
dummy median min max
0 32998769.805862 32998769.805862 32998769.805862


==> data/micro/0124-25-9-tqf-micro-inserts.csv <==
dummy median min max
0 2959948.012946 2959948.012946 2959948.012946


==> data/micro/0124-25-9-tqf-micro-queries.csv <==
dummy median min max
0 5802669.489085 5802669.489085 5802669.489085


==> data/micro/0124-25-9-tqf-micro-zipfian.csv <==
dummy median min max
0 6383226.311097 6383226.311097 6383226.311097


==> data/micro/acf-0124-27-inserts.csv <==
dummy median min max
0 3029063.331108 3023910.343864 3042009.747852


==> data/micro/acf-0124-27-queries.csv <==
dummy median min max
0 14606698.573539 14563218.494588 14728638.098804


==> data/micro/acf-0124-27-zipfian.csv <==
dummy median min max
0 46411357.787478 43799799.002722 48953352.839613


==> data/micro/acf_micro_inserts.csv <==
dummy median min max
0 1355496.426902 1309633.507392 1404384.794226


==> data/micro/acf_micro_queries.csv <==
dummy median min max
0 5846422.205928 5534785.351061 6023546.646195


==> data/micro/acf_micro_zipfian_queries.csv <==
dummy median min max
0 23907459.007673 22925542.194804 25409628.623032


==> data/micro/aqf-0124-27-inserts.csv <==
dummy median min max
0 7905340.583367 7905204.521300 7906395.611332


==> data/micro/aqf-0124-27-queries.csv <==
dummy median min max
0 14472363.321734 14440805.441700 14479515.359037


==> data/micro/aqf-0124-27-zipfian.csv <==
dummy median min max
0 59494451.844893 59494451.844893 59494451.844893


==> data/micro/aqf_micro_inserts.csv <==
dummy median min max
0 1857860.234995 1789508.048240 1988775.710168


==> data/micro/aqf_micro_queries.csv <==
dummy median min max
0 6697403.731351 6428973.790488 7269706.247164


==> data/micro/aqf_micro_zipfian_queries.csv <==
dummy median min max
0 61820668.133053 51507601.749404 66633483.192037


==> data/micro/cf-0124-27-inserts.csv <==
dummy median min max
0 11930971.488172 11878336.198455 11955593.381011


==> data/micro/cf-0124-27-queries.csv <==
dummy median min max
0 38052097.888261 38230033.552589 38255664.133632


==> data/micro/cf-0124-27-zipfian.csv <==
dummy median min max
0 174219821.860232 173417371.391510 176737461.802616


==> data/micro/cf_micro_inserts.csv <==
dummy median min max
0 3592993.808243 3019138.077205 3610902.756508


==> data/micro/cf_micro_queries.csv <==
dummy median min max
0 22136475.355130 21593272.572743 22875856.615046


==> data/micro/cf_micro_zipfian_queries.csv <==
dummy median min max
0 133796447.436728 110719900.794969 145605551.648473


==> data/micro/qf-0124-27-inserts.csv <==
dummy median min max
0 7494030.289925 7475318.061308 7499544.114256


==> data/micro/qf-0124-27-queries.csv <==
dummy median min max
0 11759963.849871 11755739.710524 11766204.343083


==> data/micro/qf-0124-27-zipfian.csv <==
dummy median min max
0 38356611.001635 31024062.417932 67111571.645629


==> data/micro/qf_micro_inserts.csv <==
dummy median min max
0 2067041.864577 1963311.578150 2043053.120397


==> data/micro/qf_micro_queries.csv <==
dummy median min max
0 6040730.227633 5624486.449234 6204837.700991


==> data/micro/qf_micro_zipfian_queries.csv <==
dummy median min max
0 28672100.411989 20726789.001702 30480630.778366


==> data/micro/tqf-0124-27-inserts.csv <==
dummy median min max
0 2781980.825106 2754184.517025 2791828.667873


==> data/micro/tqf-0124-27-queries.csv <==
dummy median min max
0 4914680.048554 4903252.935676 4914593.699235


==> data/micro/tqf-0124-27-zipfian.csv <==
dummy median min max
0 7213697.715480 6787345.442387 7505755.319357


==> data/micro/tqf_micro_inserts.csv <==
dummy median min max
0 3366255.016738 3302472.245728 3392971.504994


==> data/micro/tqf_micro_queries.csv <==
dummy median min max
0 5529738.435630 5159521.039598 6028960.231049


==> data/micro/tqf_micro_zipfian_queries.csv <==
dummy median min max
0 20968110.230194 19299955.861001 22794994.583909


==> data/splinter/acf/011224-24-12-inserts.csv <==
fill through
1.000000 869568.822984
2.000000 797501.568650
3.000000 736539.879886
4.000000 468437.981639
5.000000 851293.136255
6.000000 702874.810427
7.000000 1051215.859748
8.000000 552201.274422
9.000000 1209804.077100
10.000000 1102624.263097
11.000000 1006491.091247
12.000000 553721.244926
13.000000 1068488.526866
14.000000 985028.358051
15.000000 910157.161225
16.000000 450770.979261
17.000000 929907.215466
18.000000 828503.703704
19.000000 748871.817991
20.000000 374561.025543
21.000000 731555.447030
22.000000 657761.747006
22.999999 348588.893575
23.999999 475036.596381
24.999999 470256.497938
25.999999 406051.086446
26.999999 212213.549276
27.999999 343296.317440
28.999999 291315.845678
29.999999 271776.969618
30.999999 147154.092891
31.999999 227513.184463
32.999999 178133.112488
33.999999 165053.892498
34.999999 87856.222704
35.999999 138207.256515
36.999999 138958.991973
37.999999 109594.660713
38.999999 43003.909167
39.999999 109843.214871
40.999999 106725.666081
41.999999 78163.603506
42.999999 68908.440393
43.999999 87895.668556
44.999999 81556.274135
45.999999 53903.343336
46.999999 59088.712665
47.999999 72192.727370
48.999999 50639.009169
49.999999 44358.333435
50.999999 52761.261362
51.999999 53013.151463
52.999999 40476.095697
53.999999 34036.216683
54.999999 46682.953704
55.999999 37413.831245
56.999999 28708.512228
57.999999 31783.207430
58.999999 31829.194025
59.999999 25131.471666
60.999999 22583.103673
61.999999 27243.613164
62.999999 20881.516326
63.999999 17856.658205
64.999999 21420.897032
65.999999 16125.562783
66.999999 15023.631245
67.999998 16918.199660
68.999998 11729.737813
69.999998 13322.618403
70.999998 12474.034887
71.999998 10607.384212
72.999998 11525.971048
73.999998 8417.050050
74.999998 9803.647729
75.999998 6934.169121
76.999998 8397.455152
77.999998 6197.111450
78.999998 6338.400114
79.999998 5463.861920
80.999998 4836.663020
81.999998 5153.864855
82.999998 4377.539651
83.999998 3711.185519
84.999998 3154.239693
85.999998 2821.905727
86.999998 2280.576977
87.999998 1649.240778
88.999998 1395.629538
89.999998 1119.711549


==> data/splinter/acf/011424-25-12-adversarial.csv <==
freq through
0.1 734220.924198
0.05 719195.722560
0.03 715987.834722
0.02 726942.822116
0.01 719624.982121
0.004 713854.732140
0.002 716834.133875
0.001 713368.597426


==> data/splinter/acf/011424-25-12-inserts.csv <==
fill through
1.000000 1053559.654114
2.000000 809380.344406
3.000000 1197507.512437
4.000000 775828.383418
5.000000 1169456.613795
6.000000 526605.386522
7.000000 647782.775729
8.000000 434616.027263
9.000000 1113583.942599
10.000000 724173.355289
11.000000 1054423.756776
12.000000 659193.512265
13.000000 988516.481412
14.000000 619569.552565
15.000000 881896.551724
16.000000 388841.119156
17.000000 503447.147982
18.000000 331255.565450
19.000000 438652.291739
20.000000 138942.604317
21.000000 494209.449577
22.000000 447276.304529
22.999999 398754.342037
23.999999 395163.503222
24.999999 227355.976510
25.999999 287251.674055
26.999999 194909.435633
27.999999 240779.636230
28.999999 159353.004339
29.999999 208415.011367
30.999999 122723.242892
31.999999 169661.253909
32.999999 95292.378603
33.999999 138409.583370
34.999999 82913.056736
35.999999 109044.082999
36.999999 77553.826970
37.999999 86822.241381
38.999999 50255.000563
39.999999 79473.756138
40.999999 63373.837535
41.999999 67339.597718
42.999999 57400.434852
43.999999 56503.842431
44.999999 51720.114407
45.999999 48525.783336
46.999999 47186.539298
47.999999 39412.780173
48.999999 34108.270562
49.999999 32628.748508
50.999999 42940.540972
51.999999 29386.004207
52.999999 35528.754187
53.999999 26806.139375
54.999999 28722.580676
55.999999 24856.797691
56.999999 21330.086754
57.999999 22619.011105
58.999999 17279.845654
59.999999 19810.038671
60.999999 16855.807333
61.999999 14829.272052
62.999999 17190.016528
63.999999 13697.867367
64.999999 12530.038275
65.999999 13401.112638
66.999999 11581.651464
67.999998 10147.682969
68.999998 8783.897800
69.999998 10197.378648
70.999998 8877.646847
71.999998 7955.242727
72.999998 6696.993115
73.999998 5493.255441
74.999998 4906.109380
75.999998 4418.832245
76.999998 3947.339878
77.999998 3609.281450
78.999998 3167.023988
79.999998 2731.865302
80.999998 2656.645252
81.999998 2264.368093
82.999998 2070.266886
83.999998 1730.418805
84.999998 1588.131373
85.999998 1376.282036
86.999998 1228.032538
87.999998 1041.008240
88.999998 881.140336
89.999998 732.044504


==> data/splinter/acf/0124-25-12-adversarial.csv <==
freq through
0.1 15533633.111741
0.05 15587572.776429
0.03 15629775.629100
0.02 15630673.446002
0.01 15638616.592338
0.004 15676976.525766
0.002 15632816.408204
0.001 15635890.153181


==> data/splinter/acf/0124-25-12-fixeduniverse.csv <==
queries through
1999999 14811523.365178
3999999 15411526.280505
5999999 15885749.688242
7999999 16256594.080974
9999999 16850903.208412
11999999 17128273.641300
13999999 17460996.499070
15999999 18022726.658316
17999999 18284544.074893
19999999 18676752.112808
21999999 18986680.843388
23999999 19324978.500961
25999999 18369858.735786
27999999 19760893.192372
29999999 20213045.499565
31999999 20272256.403499
33999999 20292001.907448
35999999 20679101.699822
37999999 20919845.611539
39999998 21043096.282735
41999998 21065936.380872
43999998 21248339.973440
45999998 21641508.413136
47999998 21571715.167073
49999998 21529684.051887
51999998 21895732.521732
53999998 21798127.540844
55999998 21914446.002805
57999998 21850759.313886
59999998 22024491.234252
61999998 22195587.517202
63999998 22025703.996564
65999998 22220493.961581
67999998 22217531.854386
69999998 22260559.853080
71999998 22335887.069755
73999998 22376871.265860
75999998 22336635.432605
77999998 22416749.795447
79999998 22432338.459123
81999998 22431080.505148
83999998 22482267.111816
85999997 22417743.652973
87999997 22518465.141416
89999997 22503516.174402
91999997 22494657.518839
93999997 22506808.309514
95999997 22549439.646425
97999997 22463328.616034
99999997 22512635.216515
101999997 22559613.779412
103999997 22571834.864456
105999997 22593253.654459
107999997 22563176.895307
109999997 22543593.674268
111999997 22329154.059998
113999997 22449712.643678
115999997 22635957.218041
117999997 22598870.056497
119999997 22542069.136526
121999997 22436113.167755
123999997 22571580.123467
125999997 22563686.003746
127999997 22612923.285658
129999996 22609844.331144
131999996 22588915.619106
133999996 22631858.867728
135999996 22561649.707827
137999996 22615991.767779
139999996 22593508.884897
141999996 22569542.402528
143999996 22565977.276061
145999996 22606788.818682
147999996 22601934.725613
149999996 22591467.202837


==> data/splinter/acf/0124-25-12-inserts.csv <==
fill through
1.000000 720866.731260
2.000000 711797.099728
3.000000 909173.180876
4.000000 542056.663576
5.000000 436051.180887
6.000000 387988.390782
7.000000 355243.613619
8.000000 332872.696610
9.000000 320431.795653
10.000000 311606.167767
11.000000 301355.517855
12.000000 297059.628118
13.000000 291279.033934
14.000000 283290.500586
15.000000 280751.663162
16.000000 275077.921460
17.000000 272827.504561
18.000000 268239.492466
19.000000 267237.548204
20.000000 263426.885095
21.000000 259140.553924
22.000000 258275.071911
22.999999 257383.341592
23.999999 254792.005364
24.999999 251581.267713
25.999999 247576.766174
26.999999 246227.092142
27.999999 242739.390677
28.999999 238208.148253
29.999999 236844.501446
30.999999 233644.911874
31.999999 228856.620606
32.999999 227933.279669
33.999999 226290.648577
34.999999 217975.452232
35.999999 215169.775362
36.999999 216841.215496
37.999999 215517.817229
38.999999 212987.106963
39.999999 211932.743705
40.999999 209021.440732
41.999999 205766.957093
42.999999 204735.949664
43.999999 202090.382482
44.999999 196939.772684
45.999999 196005.516642
46.999999 194045.577093
47.999999 190548.906010
48.999999 188340.474926
49.999999 184405.059785
50.999999 181462.237009
51.999999 179254.848581
52.999999 171845.599947
53.999999 169855.618877
54.999999 168237.002364
55.999999 164615.094034
56.999999 161920.360106
57.999999 157410.261210
58.999999 152819.735071
59.999999 148523.897039
60.999999 144346.816085
61.999999 141018.528792
62.999999 136978.595360
63.999999 132357.372993
64.999999 129260.013159
65.999999 125052.269094
66.999999 117822.297413
67.999998 116129.726677
68.999998 112375.528188
69.999998 108325.087609
70.999998 105054.428429
71.999998 100592.744842
72.999998 96707.644580
73.999998 92410.570682
74.999998 88517.664675
75.999998 82604.453852
76.999998 78997.564706
77.999998 75318.704491
78.999998 71610.294737
79.999998 67247.233413
80.999998 62832.189831
81.999998 58426.351966
82.999998 53002.016498
83.999998 49497.078294
84.999998 45555.042214
85.999998 41104.504083
86.999998 36333.488682
87.999998 32666.250385
88.999998 28397.667550
89.999998 24029.611396


==> data/splinter/acf/16M-queryset-26-fprates.csv <==
queries fprate
999999 0.001693
1999999 0.001696
2999999 0.001631
3999999 0.001561
4999999 0.001527
5999999 0.001487
6999999 0.001439
7999999 0.001397
8999999 0.001353
9999999 0.001320
10999999 0.001285
11999999 0.001250
12999999 0.001218
13999999 0.001186
14999999 0.001154
15999999 0.001125
16999999 0.001097
17999999 0.001074
18999999 0.001046
19999999 0.001020
20999999 0.000997
21999999 0.000974
22999999 0.000951
23999999 0.000930
24999999 0.000909
25999999 0.000889
26999999 0.000868
27999999 0.000849
28999999 0.000832
29999999 0.000816
30999999 0.000799
31999999 0.000783
32999999 0.000767
33999999 0.000751
34999999 0.000736
35999999 0.000722
36999999 0.000708
37999999 0.000694
38999999 0.000681
39999999 0.000668
40999999 0.000655
41999999 0.000643
42999999 0.000631
43999999 0.000620
44999998 0.000609
45999998 0.000598
46999998 0.000588
47999998 0.000578
48999998 0.000568
49999998 0.000559
50999998 0.000550
51999998 0.000541
52999998 0.000532
53999998 0.000524
54999998 0.000516
55999998 0.000507
56999998 0.000500
57999998 0.000492
58999998 0.000485
59999998 0.000477
60999998 0.000470
61999998 0.000463
62999998 0.000457
63999998 0.000450
64999998 0.000444
65999998 0.000438
66999998 0.000432
67999998 0.000426
68999998 0.000420
69999998 0.000414
70999998 0.000409
71999998 0.000403
72999998 0.000398
73999998 0.000393
74999998 0.000388
75999998 0.000383
76999998 0.000379
77999998 0.000374
78999998 0.000369
79999998 0.000365
80999998 0.000360
81999998 0.000356
82999998 0.000352
83999998 0.000348
84999998 0.000344
85999998 0.000340
86999998 0.000336
87999998 0.000333
88999998 0.000329
89999997 0.000325
90999997 0.000322
91999997 0.000319
92999997 0.000315
93999997 0.000312
94999997 0.000309
95999997 0.000305
96999997 0.000302
97999997 0.000299
98999997 0.000296
99999997 0.000293


==> data/splinter/acf/16M-queryset-26-queries.csv <==
queries through
999999 877641.704171
1999999 4203888.596952
2999999 4298690.189099
3999999 4392360.806086
4999999 4274545.508949
5999999 4346087.651896
6999999 4481491.440351
7999999 4525746.974538
8999999 4591283.906632
9999999 4578335.317279
10999999 4674229.570111
11999999 4754908.254045
12999999 4796439.123595
13999999 4769536.019536
14999999 4445886.887746
15999999 4145765.100949
16999999 4195827.668966
17999999 4381679.322417
18999999 5073643.941815
19999999 5106235.223832
20999999 5143080.499496
21999999 5144376.938787
22999999 5163129.062737
23999999 5221414.063357
24999999 5232533.802168
25999999 5282285.327924
26999999 5348451.623255
27999999 5407129.841409
28999999 5450452.660093
29999999 5390544.984098
30999999 5517180.500077
31999999 5504637.657226
32999999 5542561.328441
33999999 5581852.281861
34999999 5532044.366996
35999999 5503547.036065
36999999 5527977.092063
37999999 5604030.418677
38999999 5577587.024302
39999999 5603684.983245
40999999 5626195.566558
41999999 5637201.016951
42999999 5643595.647659
43999999 5633326.761119
44999998 5586368.130855
45999998 5681753.616436
46999998 5691098.552754
47999998 5694468.962297
48999998 5721412.960145
49999998 5678140.295490
50999998 5688314.495532
51999998 5748414.874598
52999998 5740692.901633
53999998 5768676.088838
54999998 5745970.638090
55999998 5736773.867848
56999998 5780680.964218
57999998 5891745.075974
58999998 5784861.018714
59999998 5799824.845290
60999998 5799824.845290
61999998 5809798.806667
62999998 5783723.445480
63999998 5845389.449072
64999998 5815982.319414
65999998 5850930.005324
66999998 5836893.838575
67999998 5794179.167608
68999998 5818147.967139
69999998 5868028.049174
70999998 5848090.013801
71999998 5912122.215390
72999998 5882664.376349
73999998 5843818.117005
74999998 5867132.908162
75999998 5866926.375941
76999998 5879793.501652
77999998 5907442.195678
78999998 5860702.815482
79999998 5921995.475595
80999998 5934225.049551
81999998 5953408.624108
82999998 5978680.027024
83999998 5967406.028274
84999998 5886508.123381
85999998 5868269.095348
86999998 5921399.345093
87999998 5936937.846198
88999998 5982435.569169
89999997 5938165.817508
90999997 5870542.790386
91999997 5881072.942948
92999997 5882041.538977
93999997 5939900.090880
94999997 5964523.017094
95999997 5949618.629446
96999997 5933696.871162
97999997 5935352.144443
98999997 5943324.457969
99999997 5956671.173881


==> data/splinter/acf/21-12-10-adversarial.csv <==
queries through fprate
999999 794847.949409 0.001805
1999999 739926.273746 0.001725
2999999 734753.317595 0.001717
3999999 782184.343642 0.001689
4999999 843904.645526 0.001680
5999999 731306.881963 0.001689
6999999 890010.697929 0.001678
7999999 737556.681231 0.001678
8999999 744281.314520 0.001681
9999999 729180.262840 0.001688
10999999 875260.499406 0.001682
11999999 845164.223860 0.001687
12999999 757694.003761 0.001686
13999999 937014.802023 0.001682
14999999 894395.983089 0.001683
15999999 934714.841870 0.001687
16999999 1051500.385901 0.001683
17999999 930430.761530 0.001681
18999999 1037113.091997 0.001680
19999999 979477.977417 0.001681
20999999 912978.537701 0.001680
21999999 884410.235457 0.001681
22999999 1020718.545027 0.001682
23999999 1037629.638853 0.001683
24999999 979508.678447 0.001683
25999999 1077092.926192 0.001683
26999999 1022484.432675 0.001683
27999999 999553.199720 0.001686
28999999 1097492.449252 0.001686
29999999 1024744.505576 0.001685
30999999 1011633.788569 0.001686
31999999 991325.898389 0.001689
32999999 1165365.342035 0.001689
33999999 1078327.557092 0.001689
34999999 1107039.665231 0.001688
35999999 1151982.158100 0.001689
36999999 1053093.831713 0.001691
37999999 1122417.597712 0.001692
38999999 1064875.404253 0.001690
39999999 1017737.122572 0.001690
40999999 1067321.290391 0.001692
41999999 1178774.051411 0.001692
42999999 1074895.493286 0.001691
43999999 1105643.091776 0.001691
44999998 1060135.167369 0.001691
45999998 1091449.259070 0.001692
46999998 1022890.237740 0.001691
47999998 1028293.495529 0.001693
48999998 1012501.354221 0.001693
49999998 1112688.656362 0.001692
50999998 1121927.741122 0.001692
51999998 1035581.546351 0.001691
52999998 943969.732554 0.001691
53999998 1040600.051614 0.001691
54999998 1042300.732946 0.001690
55999998 1126119.785362 0.001690
56999998 1098406.212586 0.001691
57999998 1071813.658765 0.001691
58999998 1021280.420114 0.001692
59999998 1103989.154411 0.001691
60999998 1041805.574077 0.001692
61999998 1134669.368693 0.001693
62999998 1212419.540808 0.001693
63999998 1199765.805715 0.001693
64999998 1221732.171873 0.001693
65999998 1182660.773862 0.001693
66999998 1158453.233243 0.001692
67999998 1199947.202323 0.001692
68999998 1163728.446295 0.001691
69999998 1173290.281402 0.001691
70999998 1083227.628371 0.001691
71999998 1194346.441684 0.001692
72999998 1128286.133363 0.001691
73999998 1046037.140595 0.001691
74999998 1018844.548774 0.001692
75999998 1065769.714875 0.001691
76999998 1109088.872400 0.001692
77999998 1143530.192056 0.001692
78999998 1148362.721849 0.001693
79999998 1108555.275337 0.001693
80999998 1170205.172073 0.001693
81999998 1141488.661022 0.001695
82999998 1214342.354683 0.001696
83999998 1094660.791987 0.001696
84999998 1168908.438233 0.001697
85999998 1082844.068288 0.001697
86999998 1131262.670142 0.001696
87999998 1123486.943958 0.001697
88999998 1075706.039659 0.001697
89999997 1011261.418417 0.001698
90999997 1170728.509229 0.001698
91999997 1190552.726009 0.001698
92999997 1065686.803174 0.001698
93999997 1157351.147282 0.001698
94999997 1163996.652346 0.001699
95999997 1167393.758413 0.001699
96999997 1163666.153490 0.001698
97999997 1219901.968678 0.001698
98999997 1154397.156489 0.001698
99999997 1120343.990419 0.001698


==> data/splinter/acf/21-12-100-adversarial.csv <==
queries through fprate
999999 1197917.777237 0.001660
1999999 1158262.698613 0.001638
2999999 1160845.606374 0.001656
3999999 1279908.256176 0.001639
4999999 1163561.895675 0.001650
5999999 1055735.441144 0.001654
6999999 1107190.426789 0.001667
7999999 1148831.064392 0.001664
8999999 1160985.769797 0.001662
9999999 1214513.435555 0.001657
10999999 1105402.322229 0.001655
11999999 1056959.550158 0.001656
12999999 1087643.392186 0.001656
13999999 1212687.132783 0.001651
14999999 1133583.779776 0.001654
15999999 1193873.043541 0.001654
16999999 1136903.665605 0.001657
17999999 1188768.044013 0.001655
18999999 1118877.363209 0.001655
19999999 1249222.359081 0.001650
20999999 1127498.678008 0.001653
21999999 1023333.016100 0.001657
22999999 943790.659681 0.001657
23999999 1020805.027261 0.001655
24999999 1182290.238066 0.001652
25999999 1184679.721837 0.001651
26999999 1031992.809074 0.001652
27999999 1121467.238017 0.001654
28999999 1101820.317346 0.001653
29999999 967936.147188 0.001652
30999999 1170483.222293 0.001651
31999999 1139040.381260 0.001649
32999999 1201719.420146 0.001648
33999999 1212820.973071 0.001647
34999999 1226133.315023 0.001646
35999999 1154278.564354 0.001647
36999999 1113813.966336 0.001646
37999999 1105393.768895 0.001648
38999999 1107364.527792 0.001648
39999999 1246070.206088 0.001646
40999999 1057579.939824 0.001647
41999999 1187346.683859 0.001647
42999999 1190338.734694 0.001648
43999999 1160499.386096 0.001646
44999998 1158205.197104 0.001647
45999998 1105336.342796 0.001648
46999998 1113849.944363 0.001648
47999998 1050339.627318 0.001648
48999998 981808.078121 0.001650
49999998 1102590.536465 0.001652
50999998 1116364.224992 0.001652
51999998 1114932.853169 0.001652
52999998 1182720.920441 0.001651
53999998 1104403.699311 0.001652
54999998 1085244.901791 0.001652
55999998 1225479.683385 0.001651
56999998 977878.434065 0.001652
57999998 1178282.370657 0.001651
58999998 1131388.100060 0.001651
59999998 1109491.253880 0.001652
60999998 1178013.092438 0.001650
61999998 1113027.992654 0.001650
62999998 1163335.842261 0.001651
63999998 1083465.877326 0.001653
64999998 1201365.712542 0.001654
65999998 1224336.379074 0.001654
66999998 1126577.772170 0.001655
67999998 1153550.223846 0.001655
68999998 1230142.425890 0.001656
69999998 1142704.346962 0.001655
70999998 1182232.930625 0.001655
71999998 1169161.267090 0.001656
72999998 1173678.613933 0.001655
73999998 1013560.424925 0.001657
74999998 1035492.542383 0.001657
75999998 1089318.685628 0.001657
76999998 1163765.012569 0.001657
77999998 1087415.127249 0.001656
78999998 1119388.366197 0.001656
79999998 1139663.480168 0.001655
80999998 1178436.497592 0.001656
81999998 1142908.083903 0.001656
82999998 1130592.475681 0.001656
83999998 1090793.268497 0.001656
84999998 1137065.257312 0.001656
85999998 1200213.638028 0.001655
86999998 1131116.796858 0.001655
87999998 1192230.472457 0.001655
88999998 1195131.512272 0.001654
89999997 1149132.231927 0.001654
90999997 1108835.534187 0.001654
91999997 1163071.998809 0.001654
92999997 1130802.145810 0.001655
93999997 998277.970501 0.001655
94999997 1069317.433296 0.001655
95999997 1044539.149327 0.001655
96999997 1036100.862347 0.001655
97999997 1128118.118479 0.001654
98999997 1084982.325638 0.001654
99999997 1109171.293760 0.001654


==> data/splinter/acf/21-12-1000-adversarial.csv <==
queries through fprate
999999 951022.302446 0.001663
1999999 794212.415287 0.001653
2999999 920427.225501 0.001667
3999999 878673.624590 0.001684
4999999 1013604.600954 0.001685
5999999 959826.463375 0.001680
6999999 917218.297037 0.001682
7999999 963523.876603 0.001680
8999999 944238.915107 0.001676
9999999 1031094.723579 0.001666
10999999 939402.877955 0.001668
11999999 873021.623873 0.001670
12999999 926531.603066 0.001667
13999999 997229.695905 0.001675
14999999 1080124.732804 0.001669
15999999 986119.383557 0.001668
16999999 1029122.097104 0.001663
17999999 952495.251811 0.001664
18999999 1003927.363847 0.001664
19999999 1059308.568111 0.001665
20999999 1029824.754721 0.001663
21999999 1071210.886074 0.001663
22999999 1099490.715900 0.001666
23999999 1057454.685423 0.001667
24999999 1057123.798711 0.001668
25999999 1134968.141444 0.001670
26999999 1164696.194821 0.001670
27999999 1203804.020705 0.001670
28999999 1091167.003110 0.001671
29999999 1170499.662896 0.001670
30999999 1191281.723832 0.001670
31999999 1066317.483235 0.001670
32999999 1028365.402908 0.001670
33999999 1027371.224154 0.001670
34999999 1009399.528409 0.001671
35999999 1066252.676294 0.001671
36999999 1062272.540892 0.001671
37999999 1065701.567327 0.001671
38999999 1081330.079251 0.001669
39999999 1056230.545554 0.001669
40999999 1069286.561313 0.001668
41999999 1032761.252450 0.001667
42999999 952439.912947 0.001665
43999999 1026188.326082 0.001666
44999998 909467.015417 0.001668
45999998 963238.020931 0.001666
46999998 1014877.083162 0.001663
47999998 1014759.679539 0.001664
48999998 1040587.057594 0.001663
49999998 1066414.139798 0.001664
50999998 1105847.278068 0.001664
51999998 1019066.738681 0.001665
52999998 978885.441037 0.001664
53999998 1134494.299166 0.001663
54999998 1117773.038420 0.001663
55999998 1086756.889224 0.001663
56999998 1022960.344942 0.001663
57999998 988687.438331 0.001663
58999998 1017397.497202 0.001664
59999998 1070894.271679 0.001664
60999998 1192432.347351 0.001664
61999998 1120894.025074 0.001664
62999998 1108176.904928 0.001664
63999998 1141155.191400 0.001664
64999998 1166184.837964 0.001664
65999998 1149042.273265 0.001664
66999998 1137022.592639 0.001663
67999998 1146681.160717 0.001664
68999998 1162243.362138 0.001664
69999998 1210784.212827 0.001663
70999998 1097688.816197 0.001664
71999998 1113153.128684 0.001663
72999998 1060827.870070 0.001663
73999998 1099368.632594 0.001664
74999998 1135700.284152 0.001664
75999998 1149709.410946 0.001664
76999998 1172537.758647 0.001663
77999998 1152759.013423 0.001663
78999998 1114676.838464 0.001664
79999998 1096530.905175 0.001664
80999998 1080177.235481 0.001664
81999998 1089629.667565 0.001665
82999998 1133492.551254 0.001665
83999998 1144092.763041 0.001664
84999998 1061840.530665 0.001664
85999998 1040166.010495 0.001665
86999998 1156497.201277 0.001664
87999998 1194106.843904 0.001664
88999998 1130077.579826 0.001664
89999997 1176942.958226 0.001664
90999997 1178497.604114 0.001663
91999997 1320702.138085 0.001663
92999997 1246786.408033 0.001664
93999997 1278796.907869 0.001664
94999997 1204585.616525 0.001664
95999997 1297760.843441 0.001663
96999997 1256753.479008 0.001663
97999997 1226276.154938 0.001662
98999997 1290285.953173 0.001662
99999997 1229118.807853 0.001662


==> data/splinter/acf/21-12-25-adversarial.csv <==
queries through fprate
999999 796822.745806 0.001650
1999999 907815.016350 0.001674
2999999 940656.785381 0.001677
3999999 855814.144554 0.001692
4999999 899604.174163 0.001693
5999999 848172.104298 0.001696
6999999 937860.196932 0.001688
7999999 889559.419011 0.001690
8999999 962251.823227 0.001687
9999999 860202.474458 0.001678
10999999 854346.702435 0.001675
11999999 842152.778304 0.001677
12999999 910580.121490 0.001677
13999999 1009401.566187 0.001676
14999999 905960.404095 0.001676
15999999 971042.540403 0.001673
16999999 878770.143609 0.001678
17999999 988342.500210 0.001673
18999999 976118.289919 0.001674
19999999 915029.450223 0.001675
20999999 917944.062325 0.001674
21999999 848325.363317 0.001675
22999999 890498.117932 0.001676
23999999 957538.895230 0.001673
24999999 906803.291696 0.001675
25999999 970658.922103 0.001675
26999999 980481.553710 0.001674
27999999 1068741.450068 0.001672
28999999 911912.864902 0.001672
29999999 1004419.445560 0.001672
30999999 1005708.400883 0.001672
31999999 1045535.146709 0.001668
32999999 930068.173997 0.001669
33999999 894907.439724 0.001669
34999999 1102589.320761 0.001670
35999999 936301.534036 0.001670
36999999 968944.364184 0.001671
37999999 1045968.210934 0.001672
38999999 1076211.949181 0.001672
39999999 999731.072342 0.001673
40999999 823681.162906 0.001674
41999999 983454.363784 0.001674
42999999 948635.198540 0.001671
43999999 992416.942145 0.001670
44999998 872647.449205 0.001672
45999998 996822.131046 0.001672
46999998 1048283.959159 0.001673
47999998 1073117.965712 0.001673
48999998 989192.087255 0.001674
49999998 991008.579161 0.001674
50999998 1023891.483885 0.001674
51999998 1009922.488449 0.001674
52999998 1015898.816478 0.001675
53999998 1036908.767582 0.001675
54999998 1028375.978371 0.001675
55999998 1051005.286557 0.001675
56999998 977450.223347 0.001676
57999998 969843.680596 0.001676
58999998 969647.135711 0.001674
59999998 1048714.904756 0.001673
60999998 903130.249445 0.001674
61999998 1053367.827618 0.001674
62999998 972856.335386 0.001674
63999998 1009973.488196 0.001674
64999998 902054.881019 0.001674
65999998 962139.798913 0.001674
66999998 913023.550529 0.001674
67999998 912706.887834 0.001675
68999998 914206.308938 0.001676
69999998 884184.242776 0.001676
70999998 858100.251852 0.001676
71999998 963600.009636 0.001675
72999998 935712.788574 0.001674
73999998 873001.045855 0.001673
74999998 941747.280234 0.001674
75999998 939529.089230 0.001674
76999998 934449.315002 0.001675
77999998 947098.846812 0.001675
78999998 914416.972311 0.001675
79999998 927566.344183 0.001674
80999998 889081.720835 0.001675
81999998 901388.137732 0.001675
82999998 890581.389343 0.001675
83999998 901625.450362 0.001676
84999998 929769.835477 0.001676
85999998 955380.848244 0.001676
86999998 884619.909786 0.001677
87999998 902427.711028 0.001676
88999998 810485.083427 0.001675
89999997 918322.480281 0.001675
90999997 878435.120539 0.001676
91999997 853981.174839 0.001677
92999997 853374.113238 0.001677
93999997 795858.353130 0.001676
94999997 823485.815457 0.001677
95999997 892613.268161 0.001677
96999997 780691.317776 0.001677
97999997 858458.997423 0.001677
98999997 901087.612749 0.001677
99999997 706162.325534 0.001678


==> data/splinter/acf/21-12-250-adversarial.csv <==
queries through fprate
999999 1237184.610398 0.001612
1999999 1183391.339232 0.001654
2999999 1097368.400838 0.001660
3999999 1068417.161344 0.001644
4999999 1039498.878381 0.001665
5999999 1183368.933015 0.001661
6999999 1034147.552173 0.001672
7999999 1164167.393301 0.001671
8999999 1088050.485543 0.001663
9999999 942619.898895 0.001666
10999999 1015358.309794 0.001671
11999999 1292166.627471 0.001660
12999999 1176127.435760 0.001657
13999999 1107525.190660 0.001658
14999999 984669.677787 0.001660
15999999 1133463.001501 0.001656
16999999 1080950.198462 0.001655
17999999 1041076.723190 0.001654
18999999 1058350.011166 0.001655
19999999 1087658.770989 0.001655
20999999 1107647.865452 0.001652
21999999 1020802.943179 0.001654
22999999 1005790.334958 0.001653
23999999 1081368.666694 0.001654
24999999 918676.040837 0.001655
25999999 1095912.028950 0.001654
26999999 1170069.619142 0.001654
27999999 1166744.060689 0.001652
28999999 1169015.023012 0.001651
29999999 1251448.551699 0.001652
30999999 1222957.355477 0.001652
31999999 1109013.842711 0.001655
32999999 1131963.129697 0.001657
33999999 1206453.076214 0.001657
34999999 1232187.193878 0.001656
35999999 1282807.809734 0.001655
36999999 1175481.800603 0.001655
37999999 1194007.039866 0.001654
38999999 1128822.333524 0.001654
39999999 1030613.338610 0.001657
40999999 1090933.686505 0.001657
41999999 1030915.081463 0.001657
42999999 1026657.152977 0.001659
43999999 956686.039559 0.001659
44999998 1045723.249065 0.001660
45999998 970827.601405 0.001662
46999998 1017567.281549 0.001662
47999998 1100679.119016 0.001662
48999998 1063961.084559 0.001664
49999998 1074210.777342 0.001664
50999998 937592.880295 0.001663
51999998 1012938.260400 0.001663
52999998 881265.356049 0.001664
53999998 1150386.587413 0.001663
54999998 1031841.599932 0.001662
55999998 971667.157359 0.001662
56999998 1013112.717908 0.001663
57999998 1156792.861200 0.001663
58999998 1036395.086244 0.001663
59999998 1065511.935865 0.001663
60999998 967405.216055 0.001662
61999998 1059564.476618 0.001662
62999998 1093582.203481 0.001663
63999998 1105515.971942 0.001663
64999998 1174493.294231 0.001662
65999998 1074938.244798 0.001662
66999998 1098405.006091 0.001662
67999998 1070998.641974 0.001663
68999998 1074471.628577 0.001663
69999998 1004255.028556 0.001663
70999998 1021253.302478 0.001663
71999998 1050865.019541 0.001664
72999998 1159080.292969 0.001663
73999998 1087235.421260 0.001662
74999998 1064292.867854 0.001663
75999998 1045658.686548 0.001663
76999998 1180037.076765 0.001662
77999998 1107333.872236 0.001662
78999998 1048850.197970 0.001662
79999998 1241555.868152 0.001661
80999998 1170316.102379 0.001661
81999998 1194041.256513 0.001660
82999998 1026519.094282 0.001660
83999998 1047993.930019 0.001661
84999998 1129055.567599 0.001662
85999998 1277179.986590 0.001662
86999998 1186224.141796 0.001662
87999998 955280.456013 0.001662
88999998 1089769.786133 0.001662
89999997 1152227.892469 0.001662
90999997 1072902.663052 0.001663
91999997 1200824.726422 0.001663
92999997 1251616.149353 0.001663
93999997 1185114.956151 0.001663
94999997 1103926.999515 0.001663
95999997 1244503.959389 0.001663
96999997 1157935.447415 0.001663
97999997 1155685.916927 0.001663
98999997 1128087.575695 0.001663
99999997 1125369.543224 0.001662


==> data/splinter/acf/21-12-50-adversarial.csv <==
queries through fprate
999999 998612.925260 0.001643
1999999 958517.288776 0.001698
2999999 1033622.713239 0.001667
3999999 908806.700450 0.001665
4999999 881729.247400 0.001655
5999999 775910.764055 0.001664
6999999 800022.400627 0.001660
7999999 806220.799690 0.001664
8999999 852749.734155 0.001664
9999999 878853.553117 0.001660
10999999 857596.893441 0.001656
11999999 1031403.131134 0.001656
12999999 993226.197334 0.001654
13999999 916712.120309 0.001651
14999999 883837.267882 0.001650
15999999 907548.901004 0.001657
16999999 897822.421499 0.001659
17999999 943085.719890 0.001660
18999999 858095.833859 0.001662
19999999 957107.239081 0.001660
20999999 879353.569604 0.001658
21999999 880895.059852 0.001655
22999999 911096.148888 0.001654
23999999 830044.282862 0.001653
24999999 898369.280083 0.001654
25999999 838733.378401 0.001653
26999999 942881.199797 0.001655
27999999 961575.445209 0.001655
28999999 955216.581032 0.001654
29999999 914692.151210 0.001653
30999999 967334.094948 0.001654
31999999 1016423.368793 0.001654
32999999 1002704.293480 0.001652
33999999 954964.814321 0.001653
34999999 955891.349566 0.001652
35999999 979522.110753 0.001652
36999999 902705.498650 0.001653
37999999 899232.055824 0.001653
38999999 900427.973416 0.001653
39999999 817169.048578 0.001653
40999999 837713.177061 0.001654
41999999 858893.281651 0.001654
42999999 838371.245878 0.001654
43999999 810153.491681 0.001656
44999998 850821.852190 0.001656
45999998 837128.315028 0.001657
46999998 752625.534176 0.001657
47999998 832682.453216 0.001656
48999998 877493.947485 0.001654
49999998 814301.081310 0.001655
50999998 734365.361455 0.001653
51999998 778593.657420 0.001652
52999998 901078.681289 0.001652
53999998 816075.379251 0.001652
54999998 872334.690395 0.001651
55999998 867042.500689 0.001652
56999998 785925.025896 0.001653
57999998 1007020.950064 0.001654
58999998 808842.263626 0.001654
59999998 865983.059639 0.001654
60999998 871759.777876 0.001654
61999998 966932.831044 0.001654
62999998 989945.127342 0.001653
63999998 1012945.442758 0.001653
64999998 983667.189978 0.001653
65999998 921129.230747 0.001654
66999998 963958.553638 0.001652
67999998 929915.089453 0.001654
68999998 997221.740232 0.001654
69999998 958732.325770 0.001654
70999998 891468.203558 0.001655
71999998 898730.184123 0.001654
72999998 810387.875949 0.001655
73999998 876024.181772 0.001655
74999998 916619.689908 0.001654
75999998 797777.073961 0.001655
76999998 875125.689927 0.001655
77999998 790758.250179 0.001656
78999998 884147.500559 0.001655
79999998 836763.365830 0.001655
80999998 948808.012494 0.001655
81999998 1013462.840371 0.001655
82999998 921740.541099 0.001656
83999998 989005.228871 0.001656
84999998 816863.993779 0.001657
85999998 944745.608350 0.001656
86999998 850109.536614 0.001656
87999998 941583.234546 0.001656
88999998 911456.553145 0.001656
89999997 870721.271394 0.001656
90999997 855165.714012 0.001657
91999997 869568.241976 0.001657
92999997 854657.756575 0.001658
93999997 819706.397563 0.001658
94999997 863281.280350 0.001659
95999997 971796.521357 0.001658
96999997 878601.056254 0.001659
97999997 834645.117243 0.001659
98999997 915353.591939 0.001659
99999997 944535.014858 0.001659


==> data/splinter/acf/21-12-500-adversarial.csv <==
queries through fprate
999999 1173221.658163 0.001681
1999999 1192883.258480 0.001663
2999999 1195627.351650 0.001655
3999999 1279765.751677 0.001650
4999999 1120593.825080 0.001647
5999999 1187229.682642 0.001647
6999999 1155253.341281 0.001644
7999999 1216672.303915 0.001641
8999999 1150390.557594 0.001647
9999999 1117694.330719 0.001653
10999999 1289111.647382 0.001645
11999999 1245102.079694 0.001643
12999999 1059430.894912 0.001647
13999999 1178187.970465 0.001649
14999999 1115583.360851 0.001649
15999999 1164216.185632 0.001651
16999999 1166723.641671 0.001651
17999999 1168974.026566 0.001651
18999999 1193727.677292 0.001655
19999999 1248673.284635 0.001651
20999999 1213791.094415 0.001651
21999999 1158992.974185 0.001652
22999999 1264005.177365 0.001651
23999999 1167406.023815 0.001650
24999999 1198876.892127 0.001649
25999999 1066464.180668 0.001649
26999999 1020422.740733 0.001649
27999999 1073843.953292 0.001648
28999999 1244282.521812 0.001647
29999999 1116640.965314 0.001647
30999999 1104589.125983 0.001649
31999999 1093789.137143 0.001650
32999999 1102085.034677 0.001651
33999999 1230549.624990 0.001651
34999999 1228300.535662 0.001650
35999999 1146537.856960 0.001652
36999999 1142281.433015 0.001654
37999999 1111266.688447 0.001653
38999999 1035089.535245 0.001653
39999999 994294.736800 0.001653
40999999 1079641.947545 0.001653
41999999 1054310.707474 0.001655
42999999 1212141.781800 0.001655
43999999 1083600.892454 0.001654
44999998 1193642.415409 0.001652
45999998 1161993.516076 0.001651
46999998 1183291.918116 0.001652
47999998 1104762.409796 0.001652
48999998 1066903.376963 0.001652
49999998 982549.913536 0.001653
50999998 1182383.898769 0.001652
51999998 1061281.582413 0.001651
52999998 1083364.931477 0.001653
53999998 983642.032991 0.001653
54999998 1092502.157692 0.001652
55999998 1030894.888926 0.001652
56999998 1155243.999085 0.001650
57999998 1126811.349244 0.001650
58999998 1107371.885378 0.001651
59999998 1068738.023455 0.001652
60999998 1132587.486720 0.001651
61999998 1002365.582775 0.001652
62999998 1173335.711294 0.001652
63999998 1107366.980310 0.001652
64999998 1103538.385479 0.001652
65999998 1044955.009462 0.001652
66999998 1153566.192205 0.001652
67999998 1136770.548549 0.001653
68999998 1163777.201837 0.001652
69999998 1195756.022724 0.001652
70999998 1103310.704431 0.001653
71999998 1026296.802983 0.001654
72999998 1159683.823802 0.001653
73999998 1068932.232903 0.001653
74999998 1067732.690985 0.001654
75999998 1103935.530165 0.001653
76999998 1066400.493104 0.001654
77999998 885391.396121 0.001655
78999998 891647.050432 0.001656
79999998 1021838.737498 0.001655
80999998 976029.686919 0.001656
81999998 1007654.140854 0.001655
82999998 1110555.833195 0.001656
83999998 1143540.653442 0.001655
84999998 1030890.637967 0.001655
85999998 1057869.704304 0.001656
86999998 1095231.471695 0.001656
87999998 1121458.434265 0.001655
88999998 1045821.628846 0.001656
89999997 1053814.125971 0.001656
90999997 1141523.843009 0.001656
91999997 1086481.776441 0.001657
92999997 1051386.515968 0.001656
93999997 1011397.437726 0.001657
94999997 975976.342333 0.001657
95999997 1048347.699191 0.001657
96999997 1117106.247975 0.001657
97999997 1097706.890306 0.001657
98999997 1136468.243100 0.001657
99999997 1108855.206796 0.001657


==> data/splinter/acf/21-200000000-16Mqueryset-fprates.csv <==
queries fprate
2499999 0.000076
4999999 0.000138
7499999 0.000185
9999999 0.000221
12499999 0.000249
14999999 0.000271
17499999 0.000286
19999999 0.000296
22499999 0.000304
24999999 0.000309
27499999 0.000311
29999999 0.000312
32499999 0.000311
34999999 0.000309
37499999 0.000307
39999998 0.000304
42499998 0.000300
44999998 0.000296
47499998 0.000292
49999998 0.000288
52499998 0.000283
54999998 0.000278
57499998 0.000273
59999998 0.000269
62499998 0.000264
64999998 0.000259
67499998 0.000254
69999998 0.000250
72499998 0.000245
74999998 0.000241
77499998 0.000237
79999998 0.000232
82499998 0.000228
84999997 0.000225
87499997 0.000221
89999997 0.000217
92499997 0.000213
94999997 0.000210
97499997 0.000206
99999997 0.000203
102499997 0.000200
104999997 0.000197
107499997 0.000194
109999997 0.000191
112499997 0.000188
114999997 0.000185
117499997 0.000182
119999997 0.000180
122499997 0.000177
124999997 0.000175
127499997 0.000172
129999996 0.000170
132499996 0.000167
134999996 0.000165
137499996 0.000163
139999996 0.000161
142499996 0.000159
144999996 0.000157
147499996 0.000155
149999996 0.000153
152499996 0.000151
154999996 0.000149
157499996 0.000147
159999996 0.000146
162499996 0.000144
164999996 0.000142
167499996 0.000141
169999996 0.000139
172499996 0.000137
174999995 0.000136
177499995 0.000134
179999995 0.000133
182499995 0.000131
184999995 0.000130
187499995 0.000129
189999995 0.000127
192499995 0.000126
194999995 0.000125
197499995 0.000124
199999995 0.000122


==> data/splinter/acf/21-200000000-16Mqueryset-queries-averaged.csv <==
queries through
12499999 890907.915564
24999999 1522048.275263
37499999 2502109.218498
49999998 3378950.138171
62499998 5421127.964645
74999998 8225355.359840
87499997 9588457.509046
99999997 13129405.056834
112499997 14711255.326846
124999997 16507051.557709
137499996 16423626.396704
149999996 15911676.529933
162499996 15608104.697727
174999995 16454051.607228
187499995 18102270.490402
199999995 18458534.951155


==> data/splinter/acf/21-200000000-16Mqueryset-queries.csv <==
queries through
2499999 781289.308618
4999999 790472.591944
7499999 900098.434765
9999999 961601.335472
12499999 1021077.907019
14999999 1182527.354223
17499999 1423935.095899
19999999 1498822.525024
22499999 1663046.768201
24999999 1841909.632966
27499999 2308626.413457
29999999 2442245.771984
32499999 2524135.786389
34999999 2744339.525295
37499999 2491198.595363
39999998 2572727.431769
42499998 3290252.954647
44999998 3609373.398341
47499998 3421475.093714
49999998 4000921.812386
52499998 4807405.712352
54999998 4281107.813707
57499998 5553790.684294
59999998 6505791.455554
62499998 5957544.157317
64999998 8427411.335205
67499998 8988667.088535
69999998 8325341.005968
72499998 8654831.473122
74999998 6730525.896371
77499998 9968936.792953
79999998 8586373.768285
82499998 8444177.233147
84999997 11295244.248459
87499997 9647555.502387
89999997 13744117.517702
92499997 15720897.474595
94999997 15107657.164957
97499997 11348316.136852
99999997 9726036.990064
102499997 12455099.366783
104999997 15092152.684290
107499997 16727890.746800
109999997 12674913.810586
112499997 16606220.025773
114999997 15445732.961812
117499997 16790130.089928
119999997 17284650.538935
122499997 17007265.503823
124999997 16007478.694046
127499997 13693452.886306
129999996 16858964.589417
132499996 16691258.454122
134999996 17195366.880348
137499996 17679089.173326
139999996 16988196.601002
142499996 15065686.392672
144999996 15406421.396438
147499996 17174576.131461
149999996 14923502.128091
152499996 14411796.920487
154999996 17015947.345853
157499996 17170447.599228
159999996 16650682.011935
162499996 12791649.611134
164999996 13302259.255712
167499996 15249853.601405
169999996 17686218.191337
172499996 18166624.277877
174999995 17865302.709810
177499995 16692372.920965
179999995 18447597.753820
182499995 17670841.697532
184999995 18986284.308216
187499995 18714255.771476
189999995 19366033.526477
192499995 18921332.667302
194999995 18038949.700193
197499995 17573457.050471
199999995 18392901.811333


==> data/splinter/acf/21-inserts.csv <==
fill through
1.000000 805368.869772
2.000000 895512.190956
3.000000 765392.897551
4.000000 729613.136655
5.000000 740031.053709
6.000000 732671.883734
7.000000 680390.630069
8.000000 680931.199065
9.000000 692821.038026
10.000000 637834.549878
11.000000 622451.099700
12.000000 616624.033401
13.000000 623654.315113
14.000000 605952.036984
15.000000 588527.488564
16.000000 453772.421403
17.000000 574233.296824
18.000000 586892.035596
19.000000 572555.764873
20.000000 566810.810811
21.000000 566477.579687
22.000000 564674.205708
22.999999 559883.596754
23.999999 510304.888435
24.999999 545310.346621
25.999999 546345.021622
26.999999 541842.139258
27.999999 531301.461833
28.999999 534604.501772
29.999999 527161.207612
30.999999 508917.954816
31.999999 503106.782141
32.999999 285959.721294
33.999999 323197.608113
34.999999 443195.266272
35.999999 416537.560084
36.999999 326107.914788
37.999999 236300.945384
38.999999 415632.803520
39.999999 433930.640622
40.999999 430698.457684
41.999999 416281.239455
42.999999 406260.896517
43.999999 45146.206888
44.999999 60362.717416
45.999999 23302.094977
46.999999 22292.993631
47.999999 16442.710432
48.999999 17332.618166
49.999999 12772.273368
50.999999 11453.612650
51.999999 9465.885215
52.999999 8889.260022
53.999999 8370.669131
54.999999 7881.624176
55.999999 6845.753475
56.999999 6336.045789
57.999999 6124.093191
58.999999 5265.871124
59.999999 4874.130665
60.999999 4685.080217
61.999999 4389.767480
62.999999 4066.826979
63.999999 3663.059325
64.999999 3416.644767
65.999999 3400.242161
66.999999 3215.110205
67.999998 3036.001928
68.999998 2875.533326
69.999998 2691.505037
70.999998 2358.745495
71.999998 2240.076324
72.999998 2162.864713
73.999998 2103.556738
74.999998 1817.052113
75.999998 1762.964497
76.999998 1583.508557
77.999998 1461.181730
78.999998 1367.745493
79.999998 1208.795415
80.999998 1103.431613
81.999998 1004.199143
82.999998 925.186831
83.999998 831.049608
84.999998 759.466726
85.999998 673.813613
86.999998 592.114822
87.999998 504.027582
88.999998 432.622733
89.999998 384.638848


==> data/splinter/acf/26-12-100000000-0-inserts-averaged.csv <==
fill through
5.000000 556862.869352
10.000000 489349.093047
15.000000 532437.213903
20.000000 440996.824367
24.999999 419751.818670
29.999999 437065.497732
34.999999 333531.088356
39.999999 300638.904442
44.999999 229405.497673
49.999999 198943.697926
54.999999 168327.340696
59.999999 130217.037771
64.999999 101890.200886
69.999998 77225.449943
74.999998 54020.785991
79.999998 36705.396542
84.999998 24691.785999
89.999998 13981.881907


==> data/splinter/acf/26-12-100000000-0-inserts.csv <==
fill through
1.000000 529842.986501
2.000000 582188.269117
3.000000 556663.113670
4.000000 564935.857557
5.000000 550684.119917
6.000000 557397.800270
7.000000 550174.417413
8.000000 546171.406714
9.000000 529639.340019
10.000000 263362.500819
11.000000 545126.670501
12.000000 548067.115026
13.000000 524924.752512
14.000000 522015.915119
15.000000 522051.616356
16.000000 512058.484432
17.000000 495370.261013
18.000000 469687.478785
19.000000 478004.354896
20.000000 249863.542707
21.000000 488395.059931
22.000000 472091.513245
22.999999 467528.169887
23.999999 192490.979078
24.999999 478253.371209
25.999999 471402.119413
26.999999 451790.937764
27.999999 429949.060036
28.999999 421286.656024
29.999999 410898.715421
30.999999 311111.368662
31.999999 394032.288748
32.999999 378602.671084
33.999999 267654.583924
34.999999 316254.529363
35.999999 349253.757753
36.999999 338050.127545
37.999999 199854.075029
38.999999 313865.496305
39.999999 302171.065577
40.999999 178740.690589
41.999999 283128.377261
42.999999 273412.287924
43.999999 256374.806169
44.999999 155371.326424
45.999999 239789.127579
46.999999 224746.498807
47.999999 212894.019804
48.999999 131147.464095
49.999999 186141.379344
50.999999 176428.926343
51.999999 187240.172450
52.999999 161415.000897
53.999999 169846.634175
54.999999 146705.969616
55.999999 149486.300874
56.999999 122875.862948
57.999999 124621.611870
58.999999 137273.556459
59.999999 116827.856702
60.999999 114248.022546
61.999999 102477.101051
62.999999 105790.813877
63.999999 98788.201749
64.999999 88146.865207
65.999999 89253.281851
66.999999 76642.883459
67.999998 85432.126112
68.999998 62048.853247
69.999998 72750.105046
70.999998 59982.349116
71.999998 57244.181871
72.999998 56810.840898
73.999998 48565.376538
74.999998 47501.181534
75.999998 44104.943489
76.999998 34304.271041
77.999998 38790.525509
78.999998 36599.279477
79.999998 29727.963194
80.999998 30050.607364
81.999998 26151.133427
82.999998 25899.873644
83.999998 20282.382786
84.999998 21074.932773
85.999998 17581.129680
86.999998 16046.422001
87.999998 14296.968955
88.999998 11894.918296
89.999998 10089.970605


==> data/splinter/acf/26-12-100000000-100-zipfian_quartiles.csv <==
filter median box_top box_bottom whisker_top whisker_bottom
ACF 25790418.292215 26159349.678567 25403044.707326 27853485.097689 22590380.157694


==> data/splinter/acf/26-12-100000000-100-zipfian_trials.csv <==
trial through
0 25420040.753409
1 25953808.968027
2 26560982.288871
3 25822431.533114
4 25370588.181568
5 27330334.649016
6 27761938.049790
7 25610109.642001
8 25937033.700766
9 25384447.456732
10 26684726.889826
11 25662081.708068
12 25853916.066813
13 25844968.953731
14 26116861.463631
15 25167838.019795
16 25137066.137381
17 26682241.980719
18 27263794.662185
19 25810821.135139
20 24839413.193703
21 25853969.540921
22 25790418.292215
23 25804367.285946
24 24873561.468664
25 25791302.966309
26 25625098.656630
27 26176379.586822
28 27487086.566731
29 27778533.971203
30 25471074.792755
31 25627968.519629
32 26177681.536986
33 25503984.232417
34 26207916.310785
35 25283670.137103
36 25228889.096326
37 26212972.537979
38 25403044.707326
39 26305987.032201
40 25667041.491029
41 24759933.871169
42 26108154.072572
43 25439732.129797
44 26350745.818334
45 26401427.366769
46 25758955.422840
47 26911684.999804
48 24314418.498799
49 25110706.828731
50 25707152.346755
51 24895030.105560
52 25139138.848743
53 25877767.400793
54 22590380.157694
55 26360748.423825
56 25713722.951092
57 25655412.406906
58 25744101.061043
59 25547371.596994
60 25923048.467546
61 26088149.771024
62 25409919.168506
63 25173546.429082
64 26102259.254948
65 26261297.281824
66 25812020.348132
67 26121275.334698
68 25191848.522423
69 25467130.847572
70 25223613.640829
71 25912509.004597
72 26883975.215126
73 26061076.739447
74 26159349.678567
75 25823958.590766
76 26021709.912580
77 25675331.834407
78 24936841.215412
79 25826066.093552
80 25884673.426018
81 27853485.097689
82 24085022.054655
83 25672695.214533
84 26425371.316105
85 23429596.172166
86 25418270.347707
87 25318545.277408
88 22918653.904949
89 25768600.033190
90 25488051.583738
91 26070044.996898
92 26584467.493178
93 25294638.270231
94 24574848.969122
95 24626308.087920
96 25553122.898256
97 26183487.069678
98 26390077.541965
99 25687546.446295


==> data/splinter/acf/26-12-100000000-1000000-fprates.csv <==
queries fprate
999999 0.001646
1999999 0.001622
2999999 0.001615
3999999 0.001581
4999999 0.001571
5999999 0.001579
6999999 0.001574
7999999 0.001574
8999999 0.001561
9999999 0.001562
10999999 0.001557
11999999 0.001555
12999999 0.001554
13999999 0.001552
14999999 0.001550
15999999 0.001551
16999999 0.001549
17999999 0.001544
18999999 0.001542
19999999 0.001540
20999999 0.001543
21999999 0.001545
22999999 0.001543
23999999 0.001544
24999999 0.001543
25999999 0.001542
26999999 0.001543
27999999 0.001544
28999999 0.001544
29999999 0.001543
30999999 0.001542
31999999 0.001542
32999999 0.001543
33999999 0.001543
34999999 0.001543
35999999 0.001542
36999999 0.001543
37999999 0.001543
38999999 0.001543
39999999 0.001543
40999999 0.001543
41999999 0.001543
42999999 0.001543
43999999 0.001543
44999998 0.001544
45999998 0.001545
46999998 0.001544
47999998 0.001544
48999998 0.001545
49999998 0.001546
50999998 0.001545
51999998 0.001545
52999998 0.001544
53999998 0.001543
54999998 0.001541
55999998 0.001541
56999998 0.001541
57999998 0.001541
58999998 0.001541
59999998 0.001540
60999998 0.001541
61999998 0.001541
62999998 0.001542
63999998 0.001541
64999998 0.001540
65999998 0.001541
66999998 0.001540
67999998 0.001541
68999998 0.001541
69999998 0.001541
70999998 0.001540
71999998 0.001540
72999998 0.001541
73999998 0.001541
74999998 0.001542
75999998 0.001542
76999998 0.001542
77999998 0.001542
78999998 0.001542
79999998 0.001542
80999998 0.001542
81999998 0.001542
82999998 0.001542
83999998 0.001543
84999998 0.001543
85999998 0.001544
86999998 0.001544
87999998 0.001544
88999998 0.001544
89999997 0.001543
90999997 0.001544
91999997 0.001543
92999997 0.001543
93999997 0.001542
94999997 0.001543
95999997 0.001543
96999997 0.001543
97999997 0.001543
98999997 0.001543
99999997 0.001544


==> data/splinter/acf/26-12-100000000-1000000-inc_queries.csv <==
fill through
1.000000 7671123.589472
2.000000 7753981.669587
3.000000 7651402.119438
4.000000 7707782.548039
5.000000 7518796.992481
6.000000 7563323.929601
7.000000 7492488.779998
8.000000 7380073.800738
9.000000 7421756.135937
10.000000 7657906.022177
11.000000 7624857.033931
12.000000 7537726.320233
13.000000 7512470.701364
14.000000 7533751.205400
15.000000 7452786.596909
16.000000 7641871.341454
17.000000 7580868.919196
18.000000 7575183.698205
19.000000 7413283.120696
20.000000 7519814.711766
21.000000 7476467.817544
22.000000 7389836.019539
22.999999 7554068.243453
23.999999 7578628.268283
24.999999 7393988.687197
25.999999 7546657.208190
26.999999 7398255.491355
27.999999 7450676.521428
28.999999 7549676.873830
29.999999 7487888.340609
30.999999 7492151.970811
31.999999 7549106.940649
32.999999 7426772.027806
33.999999 6992811.389891
34.999999 7297991.592714
35.999999 7150467.283037
36.999999 7573634.663011
37.999999 7367785.096444
38.999999 7371423.937962
39.999999 7394808.844191
40.999999 7415866.989010
41.999999 7390382.156661
42.999999 7326275.687754
43.999999 7211001.103283
44.999999 7166917.508779
45.999999 7320161.921982
46.999999 7078343.101447
47.999999 6967475.822859
48.999999 7053927.274010
49.999999 7101717.905561
50.999999 6841676.758140
51.999999 6737636.437138
52.999999 6551105.171442
53.999999 6081504.320909
54.999999 6968155.529231
55.999999 7182514.885762
56.999999 7139593.328764
57.999999 7051440.256672
58.999999 7012376.845132
59.999999 7284276.161478
60.999999 7337672.343579
61.999999 7455009.020561
62.999999 7251894.557453
63.999999 7052783.028183
64.999999 6507662.772915
65.999999 7144796.444749
66.999999 6895885.914463
67.999998 7509931.884918
68.999998 7210169.222672
69.999998 6561765.902440
70.999998 6829434.864265
71.999998 6809530.619054
72.999998 6865349.892557
73.999998 6744543.664176
74.999998 7101062.318923
75.999998 7026666.198222
76.999998 7150927.475294
77.999998 7163785.630879
78.999998 6938036.396939
79.999998 6700212.396733
80.999998 7004370.727334
81.999998 6681097.837997
82.999998 6778787.817163
83.999998 7082704.743287
84.999998 6745453.564298
85.999998 6566893.662291
86.999998 6568834.820080
87.999998 6497683.575805
88.999998 6623613.180990
89.999998 6721875.672188


==> data/splinter/acf/26-12-100000000-1000000-inserts.csv <==
fill through
1.000000 287023.041806
2.000000 300205.776965
3.000000 294939.009249
4.000000 294910.675010
5.000000 190821.698355
6.000000 299006.857097
7.000000 295546.038072
8.000000 290450.216034
9.000000 241383.105686
10.000000 184179.463063
11.000000 267097.362730
12.000000 173297.494001
13.000000 293779.872050
14.000000 287146.467856
15.000000 280050.410735
16.000000 233360.329067
17.000000 274510.557862
18.000000 221465.291982
19.000000 276123.585104
20.000000 179264.589094
21.000000 264243.430819
22.000000 170464.486565
22.999999 158120.086057
23.999999 260955.366607
24.999999 156106.947384
25.999999 255241.842853
26.999999 224563.714192
27.999999 220621.240937
28.999999 217567.740183
29.999999 211427.363431
30.999999 236007.009639
31.999999 205420.483736
32.999999 196865.525622
33.999999 201232.422610
34.999999 194375.549778
35.999999 190082.359043
36.999999 173615.855881
37.999999 153241.838716
38.999999 204347.611612
39.999999 192712.582463
40.999999 185685.395006
41.999999 178197.139027
42.999999 106508.548928
43.999999 170795.109952
44.999999 162401.746059
45.999999 133326.419546
46.999999 155159.705444
47.999999 144077.545090
48.999999 73951.209621
49.999999 131454.907055
50.999999 126279.779350
51.999999 80142.632579
52.999999 114665.811429
53.999999 52070.339278
54.999999 109809.767944
55.999999 103439.803629
56.999999 103724.151575
57.999999 72781.284047
58.999999 96021.812837
59.999999 76376.970401
60.999999 86774.063453
61.999999 85031.232526
62.999999 70740.072826
63.999999 75526.383404
64.999999 69342.000739
65.999999 62825.101356
66.999999 59685.557945
67.999998 59983.651930
68.999998 54029.920394
69.999998 54705.360594
70.999998 49224.201834
71.999998 42043.551844
72.999998 49450.063606
73.999998 37949.252349
74.999998 40358.264635
75.999998 32416.308545
76.999998 31186.967751
77.999998 30918.672807
78.999998 33367.770670
79.999998 27663.808521
80.999998 25375.136950
81.999998 25030.655689
82.999998 22440.699617
83.999998 19553.908337
84.999998 18595.486047
85.999998 15246.038799
86.999998 14324.700235
87.999998 12463.321419
88.999998 10725.454695
89.999998 8981.792293


==> data/splinter/acf/26-12-100000000-1000000-queries.csv <==
queries through
999999 4287314.680638
1999999 4329322.937186
2999999 4252586.635821
3999999 4332248.827044
4999999 4276464.903053
5999999 4176830.287032
6999999 4219872.222269
7999999 4205868.869420
8999999 4339260.763536
9999999 4214803.231911
10999999 4249045.027130
11999999 4215425.083465
12999999 4237377.910549
13999999 4231819.047418
14999999 4297988.111765
15999999 4206222.685841
16999999 4207125.187217
17999999 4297415.534298
18999999 4219480.497561
19999999 4237000.881296
20999999 4160754.927374
21999999 4196232.622352
22999999 4252152.652280
23999999 4202086.756283
24999999 4259034.476884
25999999 4308469.157824
26999999 4206948.195640
27999999 4205214.465938
28999999 4225453.285501
29999999 4251537.993869
30999999 4238024.402545
31999999 4234489.066549
32999999 4176045.368557
33999999 4207054.388799
34999999 4230422.661528
35999999 4276007.748126
36999999 4194349.372525
37999999 4224078.939587
38999999 4219266.860190
39999999 4175016.700067
40999999 4205479.740101
41999999 4260504.273286
42999999 4188165.918381
43999999 4267376.758159
44999998 4219262.640924
45999998 4262156.736552
46999998 4280986.853089
47999998 4287208.684170
48999998 4210597.231111
49999998 4229045.081621
50999998 4278148.075261
51999998 4305000.688800
52999998 4292048.122444
53999998 4255047.550156
54999998 4342690.383546
55999998 4309100.389112
56999998 4273906.093735
57999998 4245256.986632
58999998 4279795.939330
59999998 4295403.488727
60999998 4235888.138666
61999998 4231980.228188
62999998 4214075.010535
63999998 4289691.442495
64999998 4237072.691219
65999998 4220068.111899
66999998 4318908.180012
67999998 4268323.914565
68999998 4231031.229242
69999998 4202369.295809
70999998 4263883.203711
71999998 4212157.972773
72999998 4163526.673634
73999998 4223079.976689
74999998 4191431.038385
75999998 4183312.765379
76999998 4231335.578762
77999998 4261012.587031
78999998 4194120.681628
79999998 4222562.842292
80999998 4233485.174335
81999998 4177109.440267
82999998 4259161.456292
83999998 4189271.276261
84999998 4220780.591163
85999998 4196602.430672
86999998 4261629.988238
87999998 4253599.608669
88999998 4310010.430225
89999997 4308037.945236
90999997 4235349.924611
91999997 4273358.175789
92999997 4314529.177004
93999997 4254794.089240
94999997 4239749.346019
95999997 4200162.966323
96999997 4266193.403612
97999997 4225953.269409
98999997 4205674.295760
99999997 4145146.448024


==> data/splinter/acf/26-12-100000000-1000000-zipfian_fprates.csv <==
queries fprate
999999 0.000029
1999999 0.000022
2999999 0.000019
3999999 0.000017
4999999 0.000015
5999999 0.000014
6999999 0.000013
7999999 0.000013
8999999 0.000012
9999999 0.000012
10999999 0.000011
11999999 0.000011
12999999 0.000010
13999999 0.000010
14999999 0.000010
15999999 0.000010
16999999 0.000010
17999999 0.000010
18999999 0.000010
19999999 0.000009
20999999 0.000009
21999999 0.000009
22999999 0.000009
23999999 0.000009
24999999 0.000009
25999999 0.000009
26999999 0.000008
27999999 0.000008
28999999 0.000008
29999999 0.000008
30999999 0.000008
31999999 0.000008
32999999 0.000008
33999999 0.000008
34999999 0.000008
35999999 0.000008
36999999 0.000007
37999999 0.000007
38999999 0.000007
39999999 0.000007
40999999 0.000007
41999999 0.000007
42999999 0.000007
43999999 0.000007
44999998 0.000007
45999998 0.000007
46999998 0.000007
47999998 0.000007
48999998 0.000007
49999998 0.000007
50999998 0.000007
51999998 0.000007
52999998 0.000007
53999998 0.000007
54999998 0.000006
55999998 0.000006
56999998 0.000006
57999998 0.000006
58999998 0.000006
59999998 0.000006
60999998 0.000006
61999998 0.000006
62999998 0.000006
63999998 0.000006
64999998 0.000006
65999998 0.000006
66999998 0.000006
67999998 0.000006
68999998 0.000006
69999998 0.000006
70999998 0.000006
71999998 0.000006
72999998 0.000006
73999998 0.000006
74999998 0.000006
75999998 0.000006
76999998 0.000006
77999998 0.000006
78999998 0.000006
79999998 0.000006
80999998 0.000006
81999998 0.000006
82999998 0.000006
83999998 0.000006
84999998 0.000006
85999998 0.000006
86999998 0.000006
87999998 0.000006
88999998 0.000006
89999997 0.000006
90999997 0.000006
91999997 0.000006
92999997 0.000005
93999997 0.000005
94999997 0.000005
95999997 0.000005
96999997 0.000005
97999997 0.000005
98999997 0.000005
99999997 0.000005


==> data/splinter/acf/26-12-100000000-1000000-zipfian_queries.csv <==
queries through
999999 24838524.590164
1999999 25504348.491418
2999999 25470568.757800
3999999 25572177.470912
4999999 25545394.165432
5999999 25654181.631606
6999999 25571523.551373
7999999 25502397.225339
8999999 25614754.098361
9999999 25702315.778652
10999999 25767218.944059
11999999 25591155.696591
12999999 25827780.360556
13999999 25605571.772418
14999999 25621973.404392
15999999 25720164.609053
16999999 25747315.842323
17999999 25436231.367961
18999999 25642340.632853
19999999 25865190.626455
20999999 25868536.099542
21999999 26078339.331351
22999999 25610162.112326
23999999 25938318.678183
24999999 25751294.002524
25999999 25836455.238341
26999999 25719503.099200
27999999 25972002.181648
28999999 25618035.096708
29999999 25561718.769970
30999999 25821111.340632
31999999 25709584.533114
32999999 25832450.724600
33999999 25549962.952554
34999999 25671963.648499
35999999 25681193.661881
36999999 25898013.622355
37999999 25681853.202527
38999999 25829114.577952
39999999 25573485.410327
40999999 25674600.118103
41999999 25875229.642663
42999999 25703637.064645
43999999 25807783.627542
44999998 25790452.364987
45999998 25791143.321383
46999998 25934282.528074
47999998 25629196.780973
48999998 25814445.763849
49999998 25983474.510212
50999998 25568254.455268
51999998 25912777.590630
52999998 25785158.063019
53999998 25876568.766981
54999998 25787152.840455
55999998 25819777.949910
56999998 25436231.367961
57999998 25775853.180740
58999998 25882596.542085
59999998 25733401.955739
60999998 25712889.871693
61999998 25724134.382878
62999998 25563679.124700
63999998 25758590.489928
64999998 25920165.889062
65999998 25673281.815614
66999998 25855159.397058
67999998 25697031.992805
68999998 25769210.946761
69999998 25922853.587723
70999998 25906064.609725
71999998 25642998.179347
72999998 25909420.665354
73999998 25739363.208154
74999998 25855159.397058
75999998 25967281.225656
76999998 26001716.113263
77999998 25921509.668723
78999998 26001716.113263
79999998 25835120.262485
80999998 25908078.138764
81999998 25846471.956578
82999998 25876568.766981
83999998 25791808.521614
84999998 25807783.627542
85999998 25837122.778007
86999998 25742676.208619
87999998 25988201.356584
88999998 25907406.927641
89999997 25652839.772203
90999997 25970653.161927
91999997 25838457.960829
92999997 26036920.353061
93999997 25987525.987526
94999997 25966606.943471
95999997 25716857.400026
96999997 26081059.934276
97999997 25882596.542085
98999997 25984149.668702
99999997 25873221.216041


==> data/splinter/acf/stats_adversarial.csv <==
freq through
0.001 1071187.022815
0.002 1108124.783813
0.004 1092574.658137
0.01 1126675.687421
0.02 889712.834710
0.04 928765.671513
0.1 1028705.227469


==> data/splinter/acf/stats_splinter_zipfian_quartiles_avg.csv <==
filter whisker_bottom box_bottom median box_top whisker_top
ACF 24054877.836100 25499334.339877 25879682.766849 26320499.457798 27427851.721742


==> data/splinter/acf/stats_splinter_zipfian_quartiles_max.csv <==
filter whisker_bottom box_bottom median box_top whisker_top
ACF 24225451.744111 25602097.323813 26043362.198060 26428248.626392 27580804.863048


==> data/splinter/acf/stats_splinter_zipfian_quartiles_med.csv <==
filter whisker_bottom box_bottom median box_top whisker_top
ACF 24096675.863565 25507471.138296 25909017.892768 26335333.062957 27473282.233028


==> data/splinter/acf/stats_splinter_zipfian_quartiles_min.csv <==
filter whisker_bottom box_bottom median box_top whisker_top
ACF 23697129.329466 25216798.928790 25625779.023760 26063791.135182 27129382.752222


==> data/splinter/acf/stats_splinter_zipfian_trials.csv <==
trial avg_through min_through, med_through, max_through fprate
0 25160498.821985 24975771.002128 25205551.270612 25242390.050460 0.000005
1 27427851.721742 27122833.902461 27473282.233028 27580804.863048 0.000005
2 26405359.231710 26237075.615259 26421126.332616 26535404.863940 0.000005
3 25641288.628601 25438946.522241 25674797.875154 25747183.258152 0.000005
4 25327497.202578 25081009.159585 25350020.406766 25494790.139635 0.000005
5 26862331.892169 26659981.231371 26884538.970483 26961590.518148 0.000005
6 26119146.666583 25868801.187895 26163627.325292 26284801.076625 0.000005
7 26745026.026922 26526322.072024 26751272.022985 26935011.204965 0.000005
8 25185554.573319 24942816.094104 25232581.318301 25338715.276458 0.000005
9 26079951.220059 25876499.219823 26121186.633266 26188911.091266 0.000005
10 26053220.998792 25858700.289876 26102777.074453 26147892.479866 0.000005
11 26673196.265112 26418890.036643 26705906.545351 26797725.409067 0.000005
12 27352941.015571 27028923.654095 27391706.886823 27521446.086863 0.000005
13 24850258.554515 24728968.010604 24862263.062633 24940952.295441 0.000005
14 24839363.834085 24524287.630684 24871043.638733 25013945.274491 0.000005
15 26435745.145670 26063791.135182 26517461.748561 26615210.592854 0.000005
16 25617037.584293 25391599.442400 25644707.958066 25731283.064699 0.000005
17 25937161.520042 25610684.266331 25966606.943471 26043497.850109 0.000005
18 25524340.138378 25239393.143971 25505129.081458 25739826.976883 0.000005
19 25387656.825903 25070696.865160 25405213.149738 25584935.589925 0.000005
20 25698128.199738 25443542.046730 25761510.242776 25798196.190122 0.000005
21 26246753.604664 26109998.825050 26257814.982184 26353863.871752 0.000005
22 25563483.075696 25317030.008279 25583953.744212 25682117.028271 0.000005
23 25888814.789348 25660564.583798 25905863.274035 26065016.577351 0.000005
24 25558720.009078 25295192.395253 25644181.848022 25710906.566566 0.000005
25 25772166.318098 25556424.758045 25813646.125888 25888627.126104 0.000005
26 25564443.744547 25465377.269602 25579765.382392 25677566.793771 0.000005
27 25012687.685829 24769578.496041 25060458.355783 25086170.997376 0.000005
28 25052736.009300 24767369.977486 25070447.958764 25184920.277135 0.000004
29 24930984.801324 24784742.015595 24951158.108004 25054744.616988 0.000005
30 26250563.730856 25977059.656323 26280656.385674 26388009.288579 0.000005
31 26359303.133831 26135998.682746 26364841.955955 26524917.507507 0.000005
32 25525017.707981 25372915.931909 25536326.701549 25634386.992087 0.000005
33 25954711.623688 25744661.843833 25972609.286247 26111160.432192 0.000005
34 26847569.167392 26526251.707628 26872473.987445 26990480.457543 0.000005
35 26587930.940508 26383063.654424 26621020.490199 26711256.657781 0.000005
36 25879682.766849 25472772.151125 25935695.037723 26106456.909988 0.000005
37 26956735.517763 26735677.696026 26985818.952141 27105559.892445 0.000005
38 25306422.820725 25158052.967770 25311393.417519 25426982.605401 0.000005
39 25001025.042027 24764425.898639 25020704.633084 25116919.259151 0.000005
40 26147912.991251 25740751.990404 26193850.207848 26383831.987758 0.000005
41 25543788.951085 25248250.927242 25551464.482187 25700334.104343 0.000005
42 26654029.103001 26386126.700916 26699489.238771 26775912.389215 0.000005
43 26444686.442708 26056320.742918 26488382.195569 26607137.630741 0.000005
44 25525030.738518 25229650.392700 25571458.161259 25646549.513228 0.000005
45 25725497.621163 25437069.954493 25775853.180740 25827246.712191 0.000004
46 26033809.066482 25754607.499742 26046143.347555 26209777.819713 0.000004
47 26161799.743457 25871946.786575 26207579.756217 26347336.942918 0.000004
48 25821118.007932 25629719.713357 25835387.246619 25949357.234421 0.000005
49 25552502.599328 25320876.304975 25555382.346853 25681457.474075 0.000005
50 27245870.275328 27129382.752222 27260212.357054 27371988.054864 0.000005
51 26351259.656090 25982121.700270 26389332.376280 26593905.740560 0.000005
52 25550720.223702 25310558.047240 25557407.047711 25673743.206086 0.000005
53 26226268.177754 25923052.595287 26254299.141484 26345740.420689 0.000005
54 26320499.457798 26091673.102613 26335333.062957 26428248.626392 0.000005
55 25846064.458534 25640299.888977 25909017.892768 25942356.084780 0.000004
56 25576867.053747 25289882.781382 25634978.415348 25741152.122487 0.000005
57 24820522.799636 24580470.322766 24873146.950552 24940268.058001 0.000005
58 26407520.861941 26291501.797024 26416101.141968 26552878.730348 0.000005
59 25024217.186182 24702578.455397 25073402.385484 25204026.595289 0.000005
60 26033165.211152 25726249.524064 26089837.747299 26208541.363630 0.000005
61 25464011.585107 25172301.906550 25507471.138296 25586048.439507 0.000005
62 24608927.232879 24271076.398075 24656656.064305 24762282.091918 0.000005
63 26037937.274609 25757725.386559 26081059.934276 26148507.835400 0.000005
64 26249826.423023 26097460.977768 26278170.198453 26341298.942133 0.000004
65 26333647.844867 26118659.694725 26359560.217097 26462097.015340 0.000005
66 25963431.545206 25587551.654875 26000566.812357 26103390.308333 0.000005
67 26482356.527199 26101139.314845 26524847.150568 26605580.254403 0.000005
68 24781311.124653 24588146.053602 24791687.842900 24903126.836606 0.000005
69 25970693.630480 25755204.483466 26003541.682377 26092969.249436 0.000005
70 26015610.406869 25818575.434139 26049332.225368 26136411.157111 0.000005
71 24054877.836100 23697129.329466 24096675.863565 24225451.744111 0.000005
72 25662147.562481 25447362.126178 25692806.528028 25807650.419890 0.000005
73 25521565.084457 25235253.147467 25543762.851706 25754742.735875 0.000005
74 25503958.214315 25302744.842035 25564528.705131 25600262.146684 0.000005
75 25795381.233809 25535932.891562 25825645.899404 26011590.764845 0.000005
76 26570022.637659 26417008.326641 26602607.587596 26710471.840485 0.000005
77 26096823.390270 25867864.348906 26147482.258933 26231228.277264 0.000005
78 26012680.141062 25788549.368309 26056051.778586 26095011.938468 0.000005
79 26063352.190169 25797663.763570 26080583.787788 26201536.982159 0.000004
80 25405116.336379 25167803.832050 25421294.401468 25600983.077750 0.000005
81 24851530.742462 24530784.911603 24911750.125182 25022457.655746 0.000005
82 25040684.852714 24789903.071469 25072647.997573 25247169.792266 0.000005
83 26235852.972181 26004012.419518 26258159.723134 26355183.537498 0.000005
84 25132106.920025 24885338.303765 25174712.504783 25301851.083425 0.000005
85 25499334.339877 25173822.746062 25541087.948182 25617575.706341 0.000005
86 26015136.647107 25700727.844685 26043158.722635 26100869.419960 0.000005
87 24300474.393861 24048402.223996 24353891.264746 24425810.265191 0.000005
88 25548925.041753 25216798.928790 25607932.313113 25683700.096571 0.000005
89 25773780.436257 25541346.335583 25833318.263898 25876903.569719 0.000005
90 25040415.230182 24763689.988287 25070762.226384 25136680.701313 0.000004
91 25969176.146065 25837053.438783 25966269.815510 26043362.198060 0.000005
92 26471028.121497 26170060.923908 26537869.539833 26579697.895154 0.000005
93 25840848.282695 25625779.023760 25863718.892412 26009155.222638 0.000005
94 26919407.600749 26663962.051845 26962826.351309 27162103.433290 0.000004
95 26570142.652439 26166773.950451 26619744.929604 26774263.506947 0.000005
96 25480699.771362 25327353.544563 25474202.275356 25602097.323813 0.000005
97 26517285.955782 26196386.470089 26547309.961082 26728820.082966 0.000005
98 26397106.454779 26177802.268569 26428388.317595 26513383.956221 0.000005
99 24827073.228197 24458905.366040 24841079.195845 25014320.698600 0.000005


==> data/splinter/aqf/011224-24-9-inserts.csv <==
fill through
0.90 1243426.416213
1.80 1193098.761823
2.70 1097682.432138
3.60 1027554.339689
4.50 712489.265121
5.40 1236336.392890
6.30 1124261.015889
7.20 1065837.027416
8.10 628344.693849
9.00 1238760.542119
9.90 1141626.910020
10.80 1026583.268178
11.70 556944.890138
12.60 1268588.375649
13.50 1175689.669940
14.40 1088675.953164
15.30 512361.639894
16.20 1292179.062583
17.10 1192025.009671
18.00 1084554.994505
18.90 984232.208273
19.80 618928.357695
20.70 1216926.313075
21.60 1102354.444242
22.50 1049509.286032
23.40 510827.534178
24.30 1228910.465618
25.20 1121638.686674
26.10 1036889.777027
27.00 485958.238391
27.90 1243371.212121
28.80 1088542.530260
29.70 1068870.074894
30.60 409458.598294
31.50 887381.139882
32.40 823201.980112
33.30 755783.688547
34.20 626072.859050
35.10 366931.789739
36.00 852101.826719
36.90 779461.792202
37.80 744837.758112
38.70 102769.841021
39.60 1199877.624323
40.50 1094801.334107
41.40 993002.716051
42.30 603504.438502
43.20 1231175.036488
44.10 1138219.042809
45.00 1067404.213205
45.90 512436.409545
46.80 1233982.216992
47.70 1151473.324589
48.60 1024556.237108
49.50 469351.279102
50.40 1256731.225395
51.30 1176101.755643
52.20 1082145.442297
53.10 1022980.562726
54.00 504794.030529
54.90 1193306.199866
55.80 1085724.763254
56.70 1030485.640970
57.60 433261.216385
58.50 1196094.740177
59.40 1093596.094791
60.30 1042214.829029
61.20 455405.022288
62.10 1203348.767523
63.00 1113195.862608
63.90 1044651.690524
64.80 488694.914815
65.70 1212635.924123
66.60 1127897.335534
67.50 1048773.033833
68.40 455277.321313
69.30 1241684.141277
70.20 1145185.511028
71.10 1047434.394445
72.00 998730.049541
72.90 493019.140225
73.80 1148137.446488
74.70 1051951.399629
75.60 992376.145221
76.50 111764.118089
77.40 1103667.806918
78.30 1033462.007036
79.20 971066.407707
80.10 457315.318753
81.00 1145776.422024
81.90 1067011.984849
82.80 972636.447376
83.70 425676.170930
84.60 1140859.223888
85.50 1064064.437930
86.40 974720.968814
87.30 911695.447410
88.20 500291.570305
89.10 1029972.510419
90.00 916565.497147


==> data/splinter/aqf/011324-25-9-adversarial.csv <==
freq through
0.1 2348169.061551
0.05 2340216.811961
0.03 2378898.400425
0.02 2316519.172347
0.01 2337664.292800
0.004 2369457.802658
0.002 2342073.075678
0.001 2345944.466099


==> data/splinter/aqf/011424-25-9-inserts.csv <==
fill through
0.90 637480.711220
1.80 651170.312551
2.70 864394.360069
3.60 1064585.837719
4.50 790477.312288
5.40 1090326.820040
6.30 719105.993066
7.20 1103829.171297
8.10 667876.407402
9.00 1109967.618747
9.90 727777.938440
10.80 1137344.551487
11.70 752720.601798
12.60 1138888.679373
13.50 747261.394258
14.40 1173154.842143
15.30 683700.175233
16.20 1192528.678895
17.10 688696.564385
18.00 1224644.557451
18.90 1024587.522011
19.80 193737.951121
20.70 1020867.631002
21.60 800599.143702
22.50 1059197.788939
23.40 689227.124586
24.30 1083442.159494
25.20 712854.225926
26.10 1105307.849410
27.00 688095.552750
27.90 1119613.535167
28.80 657443.288196
29.70 1133272.790045
30.60 647275.556527
31.50 1150026.276305
32.40 586755.213940
33.30 1171430.123043
34.20 581297.761352
35.10 1197679.122413
36.00 1024584.045816
36.90 675067.285424
37.80 1027114.078438
38.70 205687.095977
39.60 1015795.811554
40.50 805826.693493
41.40 1059435.603828
42.30 765991.878188
43.20 1073704.046078
44.10 726270.956136
45.00 1088954.677071
45.90 693419.393948
46.80 1104212.600872
47.70 167547.150550
48.60 1087010.514115
49.50 583701.057848
50.40 649679.774713
51.30 388664.019717
52.20 661945.218931
53.10 707791.142445
54.00 730116.363126
54.90 1021212.848771
55.80 722185.952301
56.70 1034502.839839
57.60 714547.678708
58.50 1040168.361302
59.40 704639.105499
60.30 1058570.527201
61.20 619158.040197
62.10 1066978.055562
63.00 367345.995431
63.90 1073002.089226
64.80 670942.772463
65.70 1095738.813660
66.60 666466.572946
67.50 1109278.577726
68.40 301035.020022
69.30 1086936.178177
70.20 962858.573073
71.10 733931.353273
72.00 982579.780311
72.90 651470.927686
73.80 997226.166496
74.70 698651.465482
75.60 996521.945730
76.50 146308.235149
77.40 995054.219071
78.30 581080.769053
79.20 1033766.251549
80.10 564120.382045
81.00 1037142.611831
81.90 584156.079293
82.80 1039434.554541
83.70 183460.544957
84.60 1018804.652920
85.50 632821.471380
86.40 1043990.804280
87.30 909361.919961
88.20 706678.803848
89.10 894422.116060
90.00 569552.810798
90.00 inf


==> data/splinter/aqf/0124-25-9-adversarial.csv <==
freq through
0.1 16990927.184702
0.05 17498233.772029
0.03 17130509.471630
0.02 17617024.387687
0.01 17568872.175035
0.004 17578490.818007
0.002 17725059.511887
0.001 17775282.918069


==> data/splinter/aqf/0124-25-9-inserts.csv <==
fill through
0.898743 268493.150685
1.998901 257500.000000
2.999878 243684.992571
3.999329 233594.864479
4.998779 240366.972477
5.999756 248579.007200
6.999207 237490.935460
7.998657 205845.380264
8.999634 206224.457718
9.999084 204304.429195
10.998535 214052.287582
11.999512 215931.533904
12.998962 195990.424895
13.999939 192544.760787
14.999390 194592.988711
15.998840 193044.503389
16.999817 195704.057279
17.999268 192025.798886
18.998718 201600.492459
19.999695 195645.690426
20.999146 202974.899287
21.998596 197348.598976
22.999573 203410.852713
23.999023 196578.631453
24.998474 201414.514145
25.999451 200305.343511
26.998901 204751.484839
27.999878 197649.894547
28.999329 194535.194535
29.998779 187464.224385
30.999756 183804.987391
31.999207 189306.358382
32.998657 177603.036876
33.999634 195704.057279
34.999084 180341.409692
35.998535 178912.865337
36.999512 196583.757866
37.998962 185657.596372
38.999939 188235.294118
39.999390 186026.696961
40.998840 188326.624497
41.999817 185625.353707
42.999268 186716.077537
43.998718 189196.995956
44.999695 186947.848390
45.999146 187035.979440
46.998596 188380.788036
47.999573 174328.992825
48.999023 180043.980209
49.998474 178425.497140
50.999451 179775.280899
51.998901 180192.572215
52.999878 176296.694437
53.999329 183473.389356
54.998779 179501.233215
55.999756 180865.729253
56.999207 183422.010641
57.998657 184455.083075
58.999634 179676.800876
59.999084 184819.413093
60.998535 164987.405542
61.999512 174328.992825
62.998962 171197.072661
63.999939 168985.059248
64.999390 172413.793103
65.998840 169909.208820
66.999817 177729.612571
67.999268 178376.906318
68.998718 179010.658650
69.999695 179578.428689
70.999146 170174.071187
71.998596 173372.154579
72.999573 170478.170478
73.999023 170262.542241
74.998474 179747.530187
75.999451 167646.307181
76.998901 176931.388439
77.999878 166497.461929
78.999329 168034.889687
79.998779 173924.588423
80.999756 173544.973545
81.999207 169953.295278
82.998657 163097.609562
83.999634 166793.796084
84.999084 160578.573180
85.998535 159834.065398
86.999512 165572.942958
87.998962 160185.864515
88.999939 157276.432510
89.999390 158250.785214


==> data/splinter/aqf/16M-queryset-26-fprates.csv <==
queries fprate
999999 0.001683
1999999 0.001654
2999999 0.001606
3999999 0.001551
4999999 0.001509
5999999 0.001470
6999999 0.001433
7999999 0.001392
8999999 0.001350
9999999 0.001317
10999999 0.001287
11999999 0.001250
12999999 0.001216
13999999 0.001186
14999999 0.001155
15999999 0.001128
16999999 0.001101
17999999 0.001075
18999999 0.001050
19999999 0.001026
20999999 0.001000
21999999 0.000976
22999999 0.000955
23999999 0.000935
24999999 0.000914
25999999 0.000894
26999999 0.000874
27999999 0.000855
28999999 0.000837
29999999 0.000818
30999999 0.000801
31999999 0.000784
32999999 0.000767
33999999 0.000750
34999999 0.000735
35999999 0.000721
36999999 0.000706
37999999 0.000693
38999999 0.000680
39999999 0.000667
40999999 0.000655
41999999 0.000643
42999999 0.000631
43999999 0.000619
44999998 0.000608
45999998 0.000598
46999998 0.000588
47999998 0.000578
48999998 0.000568
49999998 0.000559
50999998 0.000549
51999998 0.000540
52999998 0.000532
53999998 0.000523
54999998 0.000515
55999998 0.000507
56999998 0.000499
57999998 0.000492
58999998 0.000484
59999998 0.000477
60999998 0.000470
61999998 0.000463
62999998 0.000456
63999998 0.000450
64999998 0.000443
65999998 0.000437
66999998 0.000431
67999998 0.000425
68999998 0.000419
69999998 0.000414
70999998 0.000408
71999998 0.000403
72999998 0.000398
73999998 0.000393
74999998 0.000388
75999998 0.000383
76999998 0.000378
77999998 0.000373
78999998 0.000369
79999998 0.000364
80999998 0.000360
81999998 0.000356
82999998 0.000352
83999998 0.000348
84999998 0.000344
85999998 0.000340
86999998 0.000336
87999998 0.000332
88999998 0.000329
89999997 0.000325
90999997 0.000321
91999997 0.000318
92999997 0.000315
93999997 0.000311
94999997 0.000308
95999997 0.000305
96999997 0.000302
97999997 0.000299
98999997 0.000296
99999997 0.000293


==> data/splinter/aqf/16M-queryset-26-queries.csv <==
queries through
999999 248492.950869
1999999 291848.780306
2999999 301936.196051
3999999 335901.750082
4999999 350888.273665
5999999 341070.401706
6999999 398916.224402
7999999 411242.887040
8999999 466531.932245
9999999 413235.947395
10999999 446117.285126
11999999 542437.606114
12999999 77365.512435
13999999 637704.264647
14999999 744060.352223
15999999 734077.492156
16999999 853389.406707
17999999 945136.704573
18999999 998957.088799
19999999 982161.009583
20999999 1337168.332110
21999999 1181915.743590
22999999 1139395.983401
23999999 1269771.936263
24999999 1228013.945326
25999999 1573492.318997
26999999 1740171.511304
27999999 1496737.113093
28999999 1949089.775075
29999999 2108823.740294
30999999 1841379.856409
31999999 1934325.771409
32999999 2245298.905417
33999999 2595178.158981
34999999 2184870.644733
35999999 2108734.801294
36999999 2082600.084554
37999999 2050773.038897
38999999 2562571.591844
39999999 2737333.672763
40999999 2908397.124177
41999999 3413703.287738
42999999 3320317.687996
43999999 3677930.943169
44999998 3443819.199311
45999998 3497249.413336
46999998 3648889.278104
47999998 3636429.753268
48999998 3844246.508463
49999998 4072506.913080
50999998 4198223.311894
51999998 4548535.144257
52999998 4395507.791038
53999998 4453787.500891
54999998 4800906.411130
55999998 4616592.031762
56999998 4746895.530323
57999998 5246341.988049
58999998 5487028.664238
59999998 5177591.384488
60999998 5278660.487115
61999998 5619050.829934
62999998 6144468.749232
63999998 5515658.955775
64999998 5767145.724238
65999998 6084501.557632
66999998 6191528.750364
67999998 6303938.070112
68999998 6260329.543747
69999998 6554927.010888
70999998 5812669.293993
71999998 6261348.694509
72999998 6885203.010211
73999998 6141600.746819
74999998 6356349.675508
75999998 6762056.747180
76999998 7155430.256021
77999998 6816771.985794
78999998 7102726.736794
79999998 7305402.345034
80999998 7398200.757576
81999998 7275108.217235
82999998 7154611.146884
83999998 7248582.902043
84999998 6963788.300836
85999998 7689764.154933
86999998 7735627.204654
87999998 7507620.234538
88999998 7538635.506973
89999997 7568983.787221
90999997 7714323.183855
91999997 7332668.504722
92999997 7302308.259641
93999997 8067704.173423
94999997 7707723.138585
95999997 7619163.720590
96999997 7978999.273911
97999997 7666066.158151
98999997 7625031.453255
99999997 7838280.594769


==> data/splinter/aqf/21-200000000-16Mqueryset-fprates.csv <==
queries fprate
2499999 0.000078
4999999 0.000137
7499999 0.000183
9999999 0.000218
12499999 0.000245
14999999 0.000265
17499999 0.000279
19999999 0.000289
22499999 0.000296
24999999 0.000300
27499999 0.000302
29999999 0.000302
32499999 0.000302
34999999 0.000300
37499999 0.000297
39999998 0.000293
42499998 0.000289
44999998 0.000285
47499998 0.000281
49999998 0.000276
52499998 0.000271
54999998 0.000267
57499998 0.000262
59999998 0.000257
62499998 0.000252
64999998 0.000248
67499998 0.000243
69999998 0.000239
72499998 0.000234
74999998 0.000230
77499998 0.000226
79999998 0.000222
82499998 0.000218
84999997 0.000214
87499997 0.000210
89999997 0.000207
92499997 0.000203
94999997 0.000200
97499997 0.000196
99999997 0.000193
102499997 0.000190
104999997 0.000187
107499997 0.000184
109999997 0.000181
112499997 0.000179
114999997 0.000176
117499997 0.000173
119999997 0.000171
122499997 0.000168
124999997 0.000166
127499997 0.000164
129999996 0.000161
132499996 0.000159
134999996 0.000157
137499996 0.000155
139999996 0.000153
142499996 0.000151
144999996 0.000149
147499996 0.000147
149999996 0.000145
152499996 0.000143
154999996 0.000142
157499996 0.000140
159999996 0.000138
162499996 0.000137
164999996 0.000135
167499996 0.000134
169999996 0.000132
172499996 0.000131
174999995 0.000129
177499995 0.000128
179999995 0.000126
182499995 0.000125
184999995 0.000124
187499995 0.000122
189999995 0.000121
192499995 0.000120
194999995 0.000119
197499995 0.000117
199999995 0.000116


==> data/splinter/aqf/21-200000000-16Mqueryset-queries-averaged.csv <==
queries through
12499999 3152299.433851
24999999 3127597.424667
37499999 4334412.963458
49999998 5788406.089457
62499998 10218301.252939
74999998 12150572.875966
87499997 12122642.006611
99999997 16113102.564503
112499997 16693522.349886
124999997 16396049.032084
137499996 17419818.762776
149999996 16903865.507006
162499996 16843472.810736
174999995 20976594.588408
187499995 20395600.639143
199999995 19537207.961596


==> data/splinter/aqf/21-200000000-16Mqueryset-queries.csv <==
queries through
2499999 3530021.420170
4999999 2617069.363853
7499999 3071871.974206
9999999 3414120.529380
12499999 3128413.881648
14999999 3427014.193322
17499999 3426812.201096
19999999 3080293.391785
22499999 2711743.803123
24999999 2992123.534009
27499999 3663003.663004
29999999 3541548.024808
32499999 4185263.186090
34999999 5128131.493497
37499999 5154118.449889
39999998 5855813.419656
42499998 6170066.784803
44999998 5742849.004420
47499998 4096601.131973
49999998 7076700.106434
52499998 11050700.614419
54999998 8413400.864898
57499998 10023696.017385
59999998 10420878.438369
62499998 11182830.329625
64999998 13508110.269406
67499998 12849704.713786
69999998 12678384.875194
72499998 10685176.241297
74999998 11031488.280147
77499998 10684856.566485
79999998 11470678.651232
82499998 12956590.240060
84999997 14286198.383945
87499997 11214886.191335
89999997 14944287.695471
92499997 14691104.829848
94999997 16865681.710855
97499997 17438007.881980
99999997 16626430.704362
102499997 17070089.788672
104999997 19014732.614830
107499997 17673465.059560
109999997 16359971.729969
112499997 13349352.556401
114999997 14883078.535029
117499997 18018147.878543
119999997 14206159.790885
122499997 14168239.341234
124999997 20704619.614728
127499997 18441066.041146
129999996 16302144.058844
132499996 19273913.144038
134999996 18588880.875016
137499996 14493089.694834
139999996 14400672.799433
142499996 18961228.080820
144999996 16445312.756958
147499996 16523681.740671
149999996 18188432.157148
152499996 17814007.510386
154999996 17277363.888927
157499996 17411410.742144
159999996 15602181.809104
162499996 16112400.103119
164999996 20919801.847637
167499996 20685945.968309
169999996 21350003.416001
172499996 20526968.330993
174999995 21400253.379101
177499995 21004343.698277
179999995 20560901.389917
182499995 19528351.260360
184999995 20127528.017519
187499995 20756878.829644
189999995 19586643.476081
192499995 19962948.767088
194999995 20840627.552977
197499995 21602751.326409
199999995 15693068.685423


==> data/splinter/aqf/21-9-10-adversarial.csv <==
queries through fprate slots
999999 1229909.712238 0.001650 1784230
1999999 1323096.097793 0.001640 1785861
2999999 1258900.426012 0.001636 1787495
3999999 1423730.744042 0.001636 1789134
4999999 1391476.648935 0.001630 1790743
5999999 1212434.240598 0.001638 1792421
6999999 1229254.788869 0.001644 1794102
7999999 1356966.257677 0.001632 1795652
8999999 1098792.427123 0.001628 1797253
9999999 1116005.414858 0.001630 1798910
10999999 1097579.179362 0.001629 1800531
11999999 1252153.704372 0.001629 1802162
12999999 1220574.988466 0.001629 1803794
13999999 1302512.416200 0.001621 1805317
14999999 1170235.299212 0.001624 1806979
15999999 1302858.602059 0.001622 1808579
16999999 1277591.178488 0.001623 1810210
17999999 1165524.258639 0.001625 1811870
18999999 1224149.032800 0.001628 1813552
19999999 1327178.763016 0.001628 1815185
20999999 1248269.586286 0.001626 1816774
21999999 1200575.315691 0.001626 1818407
22999999 1253734.561826 0.001627 1820064
23999999 1254456.456562 0.001629 1821735
24999999 1209178.145798 0.001630 1823408
25999999 1120911.614998 0.001630 1825022
26999999 1288706.293526 0.001630 1826650
27999999 1259504.536106 0.001630 1828283
28999999 1230021.377772 0.001629 1829905
29999999 1233348.256847 0.001628 1831507
30999999 1163333.135567 0.001628 1833137
31999999 1156649.694760 0.001629 1834802
32999999 1281671.710045 0.001629 1836418
33999999 1402143.035415 0.001627 1837995
34999999 1207411.575213 0.001627 1839612
35999999 1274336.644060 0.001629 1841327
36999999 1327229.845683 0.001631 1843025
37999999 1279962.317909 0.001632 1844687
38999999 1306607.120225 0.001630 1846255
39999999 1285837.909845 0.001629 1847855
40999999 1574495.689031 0.001627 1849417
41999999 1395272.259476 0.001626 1850971
42999999 1322104.261142 0.001624 1852523
43999999 1362875.012096 0.001622 1854077
44999998 1360885.392922 0.001621 1855662
45999998 905834.844568 0.001620 1857226
46999998 933067.346935 0.001619 1858813
47999998 745505.348255 0.001618 1860359
48999998 700612.265058 0.001616 1861918
49999998 932734.020634 0.001615 1863479
50999998 1206677.269338 0.001615 1865073
51999998 1350489.957757 0.001614 1866670
52999998 1291739.327004 0.001613 1868223
53999998 1245644.913970 0.001613 1869837
54999998 1160418.586192 0.001613 1871416
55999998 1184539.391857 0.001612 1873001
56999998 1401121.457615 0.001611 1874549
57999998 1544511.270299 0.001609 1876065
58999998 1548853.151684 0.001608 1877596
59999998 1308213.882504 0.001607 1879168
60999998 1353949.470606 0.001606 1880686
61999998 1294407.898995 0.001606 1882296
62999998 610469.677055 0.001606 1883937
63999998 1241688.447952 0.001605 1885475
64999998 1370178.342413 0.001604 1886998
65999998 1442262.621601 0.001602 1888516
66999998 1352658.311747 0.001602 1890090
67999998 1232360.302717 0.001601 1891613
68999998 1240393.155014 0.001600 1893152
69999998 1286367.208956 0.001599 1894680
70999998 1403662.436028 0.001598 1896231
71999998 1358107.016117 0.001597 1897770
72999998 1386468.346234 0.001595 1899224
73999998 1208444.610941 0.001595 1900796
74999998 1329744.795379 0.001594 1902354
75999998 1299965.810899 0.001594 1903905
76999998 1405759.960864 0.001593 1905482
77999998 1391472.776531 0.001593 1907027
78999998 1472214.165939 0.001593 1908611
79999998 1401119.494476 0.001592 1910153
80999998 1309673.642425 0.001592 1911765
81999998 1244895.926701 0.001592 1913317
82999998 1096268.848973 0.001591 1914890
83999998 1162400.077183 0.001590 1916396
84999998 1270594.752698 0.001589 1917892
85999998 1068553.018929 0.001590 1919507
86999998 1085950.836834 0.001589 1921050
87999998 928603.399060 0.001589 1922631
88999998 1298369.118550 0.001587 1924054
89999997 1254522.873111 0.001586 1925585
90999997 1325802.773579 0.001585 1927088
91999997 1332290.593895 0.001585 1928638
92999997 1406655.732263 0.001584 1930143
93999997 1381421.538019 0.001583 1931660
94999997 1360560.877616 0.001583 1933239
95999997 1282975.682479 0.001583 1934762
96999997 1298273.037206 0.001582 1936306
97999997 1366973.643381 0.001582 1937879
98999997 1368050.814879 0.001581 1939329
99999997 1403546.199828 0.001579 1940792


==> data/splinter/aqf/21-9-100-adversarial.csv <==
queries through fprate slots
999999 1333543.588916 0.001678 1784263
1999999 1252308.944617 0.001645 1785877
2999999 1353044.485397 0.001631 1787488
3999999 1284170.162820 0.001624 1789094
4999999 1465414.030753 0.001635 1790774
5999999 1093596.554733 0.001639 1792438
6999999 1192745.246314 0.001638 1794074
7999999 1201612.564061 0.001641 1795738
8999999 1211958.148661 0.001638 1797352
9999999 1305218.917843 0.001640 1799018
10999999 1300858.696826 0.001636 1800620
11999999 1196024.891670 0.001637 1802267
12999999 1248548.562296 0.001635 1803884
13999999 1216170.691989 0.001633 1805495
14999999 1233978.333808 0.001634 1807146
15999999 1205398.739876 0.001630 1808712
16999999 1195550.162296 0.001631 1810354
17999999 1232252.483605 0.001629 1811952
18999999 1200426.871796 0.001628 1813575
19999999 1225658.423705 0.001629 1815217
20999999 1165023.207262 0.001633 1816944
21999999 1253860.322468 0.001635 1818614
22999999 1220846.192913 0.001636 1820276
23999999 1170232.560317 0.001636 1821919
24999999 1195478.699558 0.001635 1823525
25999999 1171847.992566 0.001635 1825168
26999999 1169765.766103 0.001635 1826806
27999999 1186953.482106 0.001636 1828468
28999999 1297451.027711 0.001636 1830108
29999999 1187809.275840 0.001635 1831720
30999999 1231789.531513 0.001634 1833341
31999999 1335718.035266 0.001631 1834877
32999999 1153531.594654 0.001631 1836501
33999999 1182607.626164 0.001629 1838091
34999999 1287316.074716 0.001629 1839720
35999999 1405809.366627 0.001628 1841304
36999999 1313929.226516 0.001625 1842828
37999999 1248461.271483 0.001624 1844415
38999999 1195274.363277 0.001625 1846080
39999999 1059427.527741 0.001624 1847650
40999999 1097089.093508 0.001623 1849263
41999999 1111619.986038 0.001624 1850915
42999999 1426732.981216 0.001622 1852482
43999999 1177132.552188 0.001623 1854126
44999998 1252001.953125 0.001623 1855752
45999998 1282725.535217 0.001623 1857389
46999998 1291811.080380 0.001622 1858964
47999998 1172346.686362 0.001622 1860594
48999998 1270530.179539 0.001622 1862198
49999998 1391099.190937 0.001620 1863754
50999998 1366721.426638 0.001619 1865290
51999998 1191371.137128 0.001618 1866863
52999998 1199470.793486 0.001616 1868422
53999998 1180186.091743 0.001617 1870080
54999998 1392249.624789 0.001616 1871634
55999998 1188574.471322 0.001615 1873203
56999998 1260415.760743 0.001615 1874809
57999998 1201807.518508 0.001614 1876391
58999998 1300853.620146 0.001614 1877990
59999998 1179380.188536 0.001612 1879520
60999998 1330121.533204 0.001612 1881100
61999998 1159367.866265 0.001612 1882760
62999998 1167551.865573 0.001612 1884370
63999998 1225291.987081 0.001611 1885894
64999998 1329140.338612 0.001610 1887428
65999998 1368417.739620 0.001609 1888987
66999998 1186711.207894 0.001609 1890586
67999998 1300080.735014 0.001609 1892203
68999998 1234013.356961 0.001607 1893713
69999998 1234071.225655 0.001607 1895313
70999998 1152531.824285 0.001606 1896865
71999998 1183496.379685 0.001605 1898399
72999998 1182195.194613 0.001605 1899993
73999998 1212128.558355 0.001604 1901536
74999998 1181353.050903 0.001603 1903071
75999998 1296367.836595 0.001602 1904583
76999998 1228608.392132 0.001601 1906135
77999998 1377793.821421 0.001600 1907607
78999998 1129121.859348 0.001599 1909160
79999998 1221235.328384 0.001598 1910651
80999998 1281335.048614 0.001596 1912147
81999998 1192955.834389 0.001595 1913654
82999998 1203643.187199 0.001594 1915178
83999998 1296862.112433 0.001593 1916665
84999998 1319282.099453 0.001592 1918204
85999998 1291230.607330 0.001592 1919732
86999998 1243822.864698 0.001591 1921243
87999998 1168930.300193 0.001590 1922741
88999998 1053985.117730 0.001589 1924310
89999997 1165069.548896 0.001589 1925843
90999997 1166275.964219 0.001588 1927350
91999997 1260433.236112 0.001587 1928881
92999997 1278945.739448 0.001586 1930343
93999997 1192344.196384 0.001585 1931886
94999997 1291862.814504 0.001584 1933395
95999997 1178206.016391 0.001584 1934906
96999997 1153966.876535 0.001582 1936390
97999997 1226381.426699 0.001581 1937846
98999997 1172019.671178 0.001581 1939386
99999997 1064179.607978 0.001580 1940909


==> data/splinter/aqf/21-9-1000-adversarial.csv <==
queries through fprate slots
999999 1366294.305553 0.001673 1784258
1999999 1403227.141781 0.001675 1785938
2999999 1343746.472666 0.001667 1787596
3999999 1256087.313141 0.001660 1789237
4999999 1310167.819396 0.001651 1790854
5999999 1432800.236125 0.001654 1792520
6999999 1470186.096156 0.001654 1794177
7999999 1259404.603879 0.001658 1795869
8999999 1360388.744688 0.001658 1797528
9999999 1398437.106690 0.001653 1799138
10999999 1346067.128368 0.001645 1800707
11999999 1306069.566489 0.001641 1802309
12999999 1183734.540427 0.001638 1803908
13999999 1327111.833060 0.001633 1805483
14999999 1391697.411582 0.001632 1807106
15999999 1424270.132770 0.001631 1808722
16999999 1324368.243239 0.001630 1810350
17999999 1219596.971985 0.001634 1812043
18999999 1284665.081390 0.001633 1813663
19999999 1221096.642473 0.001633 1815297
20999999 1348408.540820 0.001631 1816889
21999999 1181355.842100 0.001633 1818570
22999999 1143492.271136 0.001634 1820230
23999999 1273330.599917 0.001634 1821874
24999999 1185213.279130 0.001636 1823558
25999999 1063567.289775 0.001638 1825250
26999999 1146034.605661 0.001638 1826899
27999999 1239072.925637 0.001637 1828497
28999999 1209175.221581 0.001637 1830137
29999999 1151336.240841 0.001635 1831723
30999999 1116462.688933 0.001636 1833383
31999999 1300706.413653 0.001635 1835002
32999999 1467566.774288 0.001633 1836566
33999999 1349087.072778 0.001632 1838175
34999999 1369007.852629 0.001631 1839782
35999999 1425157.159206 0.001630 1841379
36999999 1236890.506742 0.001630 1843001
37999999 1324808.631393 0.001630 1844647
38999999 898271.635546 0.001629 1846242
39999999 1302643.062774 0.001628 1847810
40999999 1402321.964709 0.001626 1849375
41999999 1255527.459641 0.001626 1851010
42999999 1377182.834793 0.001626 1852634
43999999 1279161.688596 0.001623 1854139
44999998 1379067.390954 0.001623 1855734
45999998 1265504.005953 0.001622 1857331
46999998 1128208.483902 0.001623 1858991
47999998 1443482.603869 0.001621 1860510
48999998 1420995.492602 0.001618 1861985
49999998 1290119.490867 0.001617 1863583
50999998 1346132.359810 0.001616 1865146
51999998 1304786.347759 0.001614 1866647
52999998 1234445.980644 0.001614 1868261
53999998 1481725.142949 0.001613 1869819
54999998 1455059.752029 0.001611 1871334
55999998 1277938.940077 0.001610 1872898
56999998 1417977.113849 0.001609 1874445
57999998 1418745.601889 0.001608 1876039
58999998 1342819.006797 0.001607 1877588
59999998 1251727.383790 0.001606 1879123
60999998 1230752.568273 0.001605 1880654
61999998 1299487.741932 0.001604 1882196
62999998 1108855.206796 0.001603 1883766
63999998 1103935.530165 0.001602 1885318
64999998 1129114.209902 0.001601 1886832
65999998 954454.390920 0.001600 1888398
66999998 1282486.998788 0.001598 1889867
67999998 1150095.515433 0.001598 1891427
68999998 1223892.835943 0.001597 1892970
69999998 1241087.440816 0.001596 1894524
70999998 1152337.920791 0.001596 1896128
71999998 1314341.968122 0.001596 1897728
72999998 1205541.149339 0.001595 1899260
73999998 1340583.207319 0.001595 1900846
74999998 1140488.836325 0.001595 1902396
75999998 1180197.234562 0.001594 1903927
76999998 1255611.011709 0.001593 1905496
77999998 1230190.851809 0.001592 1907022
78999998 1175255.236056 0.001592 1908584
79999998 1187910.868672 0.001592 1910154
80999998 1228496.700872 0.001591 1911689
81999998 1201729.529138 0.001591 1913305
82999998 1295494.529127 0.001591 1914840
83999998 1230319.501671 0.001590 1916359
84999998 1165032.708293 0.001588 1917859
85999998 1250997.670642 0.001588 1919445
86999998 1255183.909546 0.001588 1920962
87999998 1131274.188056 0.001587 1922464
88999998 1353053.639105 0.001586 1923990
89999997 1206091.006894 0.001585 1925507
90999997 1362663.298163 0.001584 1926968
91999997 1244028.662420 0.001583 1928490
92999997 1219210.366214 0.001582 1929972
93999997 1431469.131084 0.001581 1931471
94999997 1192382.583106 0.001580 1932935
95999997 1251058.708432 0.001579 1934470
96999997 1324031.570209 0.001579 1935993
97999997 1204259.224024 0.001578 1937534
98999997 1267926.901478 0.001577 1939033
99999997 1410377.558072 0.001577 1940535


==> data/splinter/aqf/21-9-20-adversarial.csv <==
queries through fprate slots
999999 1155707.467033 0.001581 1784161
1999999 1015851.344378 0.001612 1785805
2999999 1226007.042184 0.001620 1787445
3999999 1446535.330902 0.001621 1789070
4999999 1573613.646378 0.001622 1790697
5999999 1376837.734166 0.001625 1792344
6999999 1372207.044088 0.001625 1793967
7999999 1208920.868876 0.001627 1795605
8999999 1333626.731214 0.001628 1797245
9999999 1326967.428258 0.001628 1798873
10999999 1048522.474555 0.001631 1800545
11999999 1294976.140065 0.001629 1802148
12999999 1319881.105110 0.001626 1803751
13999999 1160558.646510 0.001625 1805359
14999999 1199168.736232 0.001624 1806971
15999999 1395326.771577 0.001623 1808579
16999999 1246428.980970 0.001624 1810219
17999999 1299411.756298 0.001625 1811875
18999999 1358005.578687 0.001627 1813533
19999999 1379413.087320 0.001622 1815074
20999999 1211224.172159 0.001623 1816709
21999999 1274089.853913 0.001623 1818345
22999999 1153390.564573 0.001624 1819987
23999999 1323943.923031 0.001623 1821580
24999999 1356167.578915 0.001624 1823249
25999999 1258157.579204 0.001626 1824924
26999999 1338062.939805 0.001626 1826559
27999999 1248171.428857 0.001625 1828157
28999999 1299989.470085 0.001622 1829675
29999999 1215731.566470 0.001619 1831235
30999999 1191261.856034 0.001621 1832914
31999999 1251007.060684 0.001621 1834529
32999999 1245786.128421 0.001619 1836080
33999999 1201153.587906 0.001618 1837661
34999999 1306624.192670 0.001617 1839272
35999999 1286181.904707 0.001617 1840897
36999999 1126676.776713 0.001616 1842454
37999999 1166356.221519 0.001617 1844120
38999999 1059281.637565 0.001618 1845764
39999999 1169467.541428 0.001619 1847434
40999999 1206194.047674 0.001618 1849035
41999999 1193521.090114 0.001618 1850633
42999999 1222806.316039 0.001616 1852187
43999999 1191273.208980 0.001617 1853858
44999998 1220384.592385 0.001616 1855410
45999998 1276707.117004 0.001615 1857015
46999998 1218362.180089 0.001615 1858615
47999998 1070412.826115 0.001614 1860202
48999998 1080440.992796 0.001614 1861819
49999998 1262717.139996 0.001614 1863424
50999998 1288722.901379 0.001614 1865042
51999998 1142966.867676 0.001615 1866706
52999998 1332118.441315 0.001613 1868235
53999998 1260252.151250 0.001611 1869752
54999998 1179463.650699 0.001611 1871364
55999998 1217773.155652 0.001611 1872939
56999998 1364118.765636 0.001610 1874487
57999998 1438925.525532 0.001608 1875999
58999998 1087264.974085 0.001608 1877619
59999998 1144844.593071 0.001608 1879199
60999998 1178586.497642 0.001606 1880728
61999998 1226079.194907 0.001605 1882274
62999998 1127625.817670 0.001605 1883859
63999998 1227054.088544 0.001605 1885500
64999998 1211599.857031 0.001605 1887070
65999998 1248907.206195 0.001604 1888652
66999998 1250631.568942 0.001603 1890196
67999998 1383642.577449 0.001601 1891676
68999998 1414001.156653 0.001601 1893234
69999998 1142085.745514 0.001600 1894749
70999998 1123464.224405 0.001599 1896318
71999998 1361572.343743 0.001599 1897900
72999998 1243878.562624 0.001599 1899514
73999998 1190337.317789 0.001598 1901076
74999998 1163116.640826 0.001598 1902637
75999998 1201830.628413 0.001596 1904093
76999998 1298814.312414 0.001596 1905694
77999998 1286299.368170 0.001596 1907301
78999998 1164689.412274 0.001596 1908924
79999998 1203462.119826 0.001596 1910522
80999998 1302546.347855 0.001594 1911961
81999998 1103415.401693 0.001594 1913513
82999998 1221321.836624 0.001593 1915024
83999998 1200549.371392 0.001592 1916566
84999998 1235190.071048 0.001591 1918084
85999998 1225430.125974 0.001591 1919620
86999998 1053374.485163 0.001591 1921211
87999998 1042212.742718 0.001590 1922755
88999998 1202297.349776 0.001589 1924235
89999997 1366637.876133 0.001589 1925817
90999997 1231304.185080 0.001588 1927352
91999997 1133211.248708 0.001588 1928913
92999997 1063047.203548 0.001587 1930425
93999997 1107427.070390 0.001587 1932005
94999997 1181910.155918 0.001586 1933523
95999997 1153867.012211 0.001585 1935026
96999997 1141204.678483 0.001585 1936571
97999997 1230177.231634 0.001584 1938052
98999997 1408887.260841 0.001582 1939471
99999997 1293023.748967 0.001581 1940965


==> data/splinter/aqf/21-9-250-adversarial.csv <==
queries through fprate slots
999999 1419100.544793 0.001726 1784312
1999999 1403116.883846 0.001689 1785969
2999999 1283908.010559 0.001672 1787609
3999999 1450633.491646 0.001667 1789266
4999999 1374307.864202 0.001647 1790837
5999999 1264222.503161 0.001649 1792505
6999999 1350342.244242 0.001645 1794126
7999999 1416496.805091 0.001652 1795830
8999999 1382166.186134 0.001652 1797488
9999999 1391350.806844 0.001652 1799143
10999999 1381131.533443 0.001649 1800764
11999999 1235492.232460 0.001646 1802373
12999999 1238345.619786 0.001646 1804019
13999999 1295373.702359 0.001644 1805645
14999999 1307298.911281 0.001647 1807344
15999999 1287524.913607 0.001651 1809064
16999999 1493933.137528 0.001646 1810636
17999999 955847.492621 0.001650 1812349
18999999 1256830.875810 0.001648 1813977
19999999 1412806.526036 0.001647 1815593
20999999 1213302.159557 0.001644 1817197
21999999 1273525.194149 0.001642 1818796
22999999 1221760.532492 0.001644 1820483
23999999 1240867.217281 0.001643 1822101
24999999 1211513.252743 0.001639 1823656
25999999 1336148.152107 0.001639 1825280
26999999 1202570.614947 0.001637 1826867
27999999 930986.874016 0.001635 1828467
28999999 1128146.117485 0.001634 1830076
29999999 1259721.903793 0.001633 1831669
30999999 1193142.295343 0.001632 1833286
31999999 1273160.378740 0.001631 1834901
32999999 1255740.302859 0.001633 1836574
33999999 1430449.404289 0.001633 1838219
34999999 1289676.910140 0.001632 1839836
35999999 1144058.731399 0.001632 1841459
36999999 1222135.314822 0.001630 1843016
37999999 1354259.348791 0.001629 1844599
38999999 1230336.152444 0.001629 1846258
39999999 1206961.269820 0.001629 1847862
40999999 1297503.214564 0.001629 1849511
41999999 1376382.920740 0.001627 1851076
42999999 1269815.470416 0.001626 1852634
43999999 1229038.744217 0.001626 1854280
44999998 1307155.769987 0.001627 1855929
45999998 1298819.373190 0.001624 1857419
46999998 1157991.764363 0.001624 1859074
47999998 1350860.295379 0.001623 1860640
48999998 1284521.515735 0.001622 1862216
49999998 1298370.804315 0.001619 1863700
50999998 1177739.776041 0.001618 1865274
51999998 1246937.210477 0.001618 1866872
52999998 1153347.996231 0.001618 1868502
53999998 1226106.254368 0.001617 1870080
54999998 1182568.467758 0.001616 1871655
55999998 1169587.907397 0.001615 1873219
56999998 1161746.476713 0.001615 1874815
57999998 1105961.019298 0.001614 1876390
58999998 1194145.344206 0.001613 1877966
59999998 1165247.201368 0.001612 1879514
60999998 1131317.702294 0.001610 1881019
61999998 1124741.731180 0.001610 1882597
62999998 1155141.244896 0.001609 1884165
63999998 1081311.371179 0.001609 1885781
64999998 1253285.173762 0.001608 1887291
65999998 1338250.959526 0.001607 1888835
66999998 1241682.280821 0.001605 1890361
67999998 1230071.307234 0.001605 1891947
68999998 1255130.345286 0.001604 1893464
69999998 1347819.699463 0.001603 1894994
70999998 1141716.730945 0.001602 1896569
71999998 1241663.779798 0.001602 1898139
72999998 1186925.305604 0.001601 1899724
73999998 1392664.557244 0.001600 1901250
74999998 1325101.800946 0.001599 1902786
75999998 1300131.443289 0.001599 1904342
76999998 1320158.154947 0.001598 1905865
77999998 1184310.725236 0.001597 1907406
78999998 1229625.111896 0.001596 1908903
79999998 1289673.583616 0.001595 1910435
80999998 1428279.651443 0.001594 1911951
81999998 1167787.742900 0.001592 1913423
82999998 1237407.828584 0.001592 1914948
83999998 1381700.209742 0.001591 1916453
84999998 1163821.898007 0.001590 1918034
85999998 1122871.316701 0.001591 1919654
86999998 1359554.609910 0.001591 1921268
87999998 1392885.697014 0.001590 1922736
88999998 1305128.633478 0.001590 1924343
89999997 1374348.042995 0.001589 1925852
90999997 1325704.346719 0.001588 1927408
91999997 1323724.855846 0.001587 1928871
92999997 1305767.706537 0.001586 1930380
93999997 1233439.532477 0.001587 1932038
94999997 1217587.812433 0.001586 1933546
95999997 1167179.836735 0.001585 1935079
96999997 1053727.455501 0.001585 1936634
97999997 1101737.770986 0.001584 1938114
98999997 1096538.119503 0.001583 1939659
99999997 1123243.387747 0.001582 1941121


==> data/splinter/aqf/21-9-3-adversarial.csv <==
queries through fprate slots
999999 7611443.054932 0.001809 1889250
1999999 15305255.827479 0.001778 1891004
2999999 22755364.578988 0.001778 1892789
3999999 31300121.288000 0.001744 1894434
4999999 39713419.961557 0.001731 1896115
5999999 47100189.970798 0.001729 1897834
6999999 56159034.385379 0.001725 1899549
7999999 62700339.365629 0.001730 1901317
8999999 67313366.192232 0.001732 1903066
9999999 76747141.168706 0.001736 1904839
10999999 87390356.870472 0.001731 1906532
11999999 92383723.526287 0.001738 1908344
12999999 103214734.301435 0.001739 1910097
13999999 101995461.201652 0.001740 1911849
14999999 112638819.845460 0.001744 1913662
15999999 121342648.910191 0.001742 1915379
16999999 116472652.904623 0.001741 1917113
17999999 121675053.232839 0.001739 1918817
18999999 143169309.019667 0.001735 1920485
19999999 151125880.308297 0.001737 1922269
20999999 162707444.253328 0.001740 1924053
21999999 171035847.560407 0.001738 1925767
22999999 178217200.285148 0.001738 1927491
23999999 185840494.645471 0.001736 1929201
24999999 192565426.031766 0.001735 1930909
25999999 203061535.457669 0.001734 1932606
26999999 199880064.553860 0.001736 1934419
27999999 218301450.925052 0.001735 1936113
28999999 214219752.539243 0.001735 1937863
29999999 222708874.948963 0.001733 1939543
30999999 235569462.597647 0.001732 1941233
31999999 230758684.098563 0.001731 1942948
32999999 261678381.400217 0.001729 1944627
33999999 280008227.300803 0.001729 1946345
34999999 273298707.687502 0.001729 1948085
35999999 284450055.309735 0.001726 1949710
36999999 252301391.067167 0.001725 1951394
37999999 262456307.930325 0.001724 1953096
38999999 304114900.850742 0.001723 1954770
39999999 306274015.711857 0.001723 1956496
40999999 327677557.283633 0.001721 1958144
41999999 311067323.858124 0.001721 1959863
42999999 312297997.661396 0.001720 1961532
43999999 324400036.863641 0.001718 1963186
44999998 345441689.440231 0.001718 1964886
45999998 340501114.030867 0.001717 1966578
46999998 344529299.652539 0.001716 1968259
47999998 351123580.875468 0.001713 1969840
48999998 347781635.709368 0.001713 1971525
49999998 363570245.409925 0.001711 1973145
50999998 375826250.359246 0.001711 1974853
51999998 385685132.579269 0.001710 1976550
52999998 392592577.777778 0.001710 1978238
53999998 396446648.557375 0.001710 1979956
54999998 418308194.277544 0.001708 1981588
55999998 428537523.818269 0.001708 1983248
56999998 429935570.004073 0.001707 1984908
57999998 441951888.201408 0.001706 1986558
58999998 421272084.654271 0.001705 1988218
59999998 466012162.917858 0.001704 1989862
60999998 459150631.520316 0.001704 1991591
61999998 466323177.014779 0.001703 1992294
62999998 429837535.052229 0.001702 1992294
63999998 514271004.757007 0.001701 1992294
64999998 501922734.784019 0.001701 1992294
65999998 507731348.565274 0.001700 1992294
66999998 555417375.445577 0.001698 1992294
67999998 524153438.215412 0.001698 1992294
68999998 538024265.674831 0.001697 1992294
69999998 557937845.722211 0.001696 1992294
70999998 536760521.640522 0.001696 1992294
71999998 555170005.397486 0.001695 1992294
72999998 592258435.626374 0.001695 1992294
73999998 593105532.712977 0.001695 1992294
74999998 564720749.346806 0.001694 1992294
75999998 593235537.931950 0.001694 1992294
76999998 613052427.926529 0.001693 1992294
77999998 608913542.081391 0.001692 1992294
78999998 628665541.965415 0.001692 1992294
79999998 646417618.112622 0.001691 1992294
80999998 644089075.135776 0.001691 1992294
81999998 659063310.266117 0.001691 1992294
82999998 662278061.041293 0.001690 1992294
83999998 675507217.473120 0.001689 1992294
84999998 655227155.697393 0.001689 1992294
85999998 687125959.779161 0.001688 1992294
86999998 685368547.097425 0.001689 1992294
87999998 701771158.799652 0.001689 1992294
88999998 719354666.106271 0.001688 1992294
89999997 711861969.959424 0.001687 1992294
90999997 724032279.110475 0.001688 1992294
91999997 753684427.404622 0.001688 1992294
92999997 752536752.925183 0.001687 1992294
93999997 814374551.660804 0.001687 1992294
94999997 746280357.900360 0.001686 1992294
95999997 669848425.856150 0.001685 1992294
96999997 725765398.198306 0.001684 1992294
97999997 829440017.942989 0.001685 1992294
98999997 823668377.789241 0.001684 1992294
99999997 806523135.116825 0.001684 1992294


==> data/splinter/aqf/21-9-5-adversarial.csv <==
queries through fprate slots
999999 7260153.334592 0.001760 1889199
1999999 13856838.006554 0.001758 1890957
2999999 20953810.800995 0.001778 1892780
3999999 26378083.763626 0.001760 1894487
4999999 33373374.716326 0.001755 1896228
5999999 42995026.907725 0.001747 1897938
6999999 46868193.230893 0.001740 1899640
7999999 49399786.345897 0.001742 1901393
8999999 54976934.119300 0.001740 1903126
9999999 56705731.248830 0.001739 1904852
10999999 63375366.568915 0.001736 1906571
11999999 80529879.943361 0.001730 1908230
12999999 86539735.055252 0.001731 1909976
13999999 96779315.493678 0.001732 1911726
14999999 99461574.675755 0.001737 1913540
15999999 102627251.385468 0.001732 1915205
16999999 110207832.535947 0.001730 1916904
17999999 118435071.258438 0.001730 1918632
18999999 119428496.898002 0.001732 1920411
19999999 115780266.410406 0.001731 1922130
20999999 124840970.430523 0.001732 1923889
21999999 127944164.001163 0.001728 1925525
22999999 141337538.637383 0.001726 1927219
23999999 142456055.272952 0.001727 1928977
24999999 157509081.974030 0.001725 1930650
25999999 174846330.244381 0.001724 1932342
26999999 177066590.156409 0.001721 1933990
27999999 162990639.680073 0.001720 1935681
28999999 165588432.791079 0.001719 1937394
29999999 188040610.505202 0.001718 1939071
30999999 200648541.414508 0.001720 1940869
31999999 201341431.034266 0.001719 1942548
32999999 210819506.554570 0.001718 1944253
33999999 221024637.747109 0.001717 1945915
34999999 222013593.575561 0.001714 1947557
35999999 213357349.864577 0.001715 1949295
36999999 227423591.817668 0.001712 1950924
37999999 226457366.419947 0.001711 1952570
38999999 226185292.156010 0.001710 1954256
39999999 223353876.306620 0.001711 1955998
40999999 228506453.914148 0.001709 1957652
41999999 276709000.948717 0.001709 1959340
42999999 267338114.333675 0.001709 1961060
43999999 267456061.223125 0.001708 1962751
44999998 264391711.025722 0.001707 1964379
45999998 281678054.216904 0.001706 1966049
46999998 269592788.679397 0.001705 1967700
47999998 292422587.208948 0.001703 1969318
48999998 305491985.510951 0.001702 1970983
49999998 336306267.403850 0.001701 1972635
50999998 325830695.808284 0.001700 1974305
51999998 323803936.708782 0.001701 1976064
52999998 338426749.762143 0.001701 1977751
53999998 321457261.064976 0.001701 1979436
54999998 340715490.165712 0.001701 1981162
55999998 319386765.980746 0.001701 1982862
56999998 299217300.009974 0.001700 1984522
57999998 303540951.862590 0.001700 1986227
58999998 350372927.454986 0.001699 1987869
59999998 344694847.386351 0.001698 1989504
60999998 354758403.703445 0.001696 1991098
61999998 370239867.669101 0.001697 1992294
62999998 400921470.299991 0.001695 1992294
63999998 411400935.937159 0.001694 1992294
64999998 434928056.206089 0.001694 1992294
65999998 445470362.720879 0.001693 1992294
66999998 463142163.910855 0.001691 1992294
67999998 412513713.048173 0.001691 1992294
68999998 377432789.611299 0.001691 1992294
69999998 407994346.363896 0.001691 1992294
70999998 430864447.613557 0.001691 1992294
71999998 476597083.490544 0.001690 1992294
72999998 458709818.903872 0.001690 1992294
73999998 498648917.460125 0.001689 1992294
74999998 494553306.253792 0.001688 1992294
75999998 512595676.660034 0.001689 1992294
76999998 580418036.679406 0.001689 1992294
77999998 500256528.989225 0.001688 1992294
78999998 531918461.610972 0.001688 1992294
79999998 557064257.363693 0.001689 1992294
80999998 539668989.686326 0.001688 1992294
81999998 500833692.671337 0.001688 1992294
82999998 500732988.652063 0.001687 1992294
83999998 612999963.511906 0.001687 1992294
84999998 574207917.314058 0.001688 1992294
85999998 569774130.928798 0.001687 1992294
86999998 619181811.711789 0.001687 1992294
87999998 673447038.746164 0.001687 1992294
88999998 653983775.323502 0.001687 1992294
89999997 664908331.301669 0.001687 1992294
90999997 699919217.013422 0.001686 1992294
91999997 692369612.498777 0.001685 1992294
92999997 649740781.365713 0.001685 1992294
93999997 623024032.821437 0.001685 1992294
94999997 682304587.959837 0.001685 1992294
95999997 771164836.488951 0.001684 1992294
96999997 719846212.644062 0.001684 1992294
97999997 748171537.416212 0.001684 1992294
98999997 737463104.496290 0.001683 1992294
99999997 765509193.765693 0.001682 1992294


==> data/splinter/aqf/21-9-50-adversarial.csv <==
queries through fprate slots
999999 1544796.040375 0.001653 1784234
1999999 1449708.173745 0.001663 1785908
2999999 1234941.432903 0.001670 1787599
3999999 1290062.903467 0.001665 1789250
4999999 1364667.928530 0.001672 1790952
5999999 1489582.604059 0.001658 1792543
6999999 1285423.045579 0.001659 1794210
7999999 1141345.349417 0.001660 1795879
8999999 1382703.212434 0.001652 1797473
9999999 1336251.707062 0.001658 1799190
10999999 1366553.333844 0.001664 1800916
11999999 1209813.035493 0.001665 1802592
12999999 1157061.895869 0.001667 1804287
13999999 1267607.062092 0.001661 1805872
14999999 1213238.862467 0.001660 1807515
15999999 1147008.658768 0.001657 1809134
16999999 1299668.454577 0.001658 1810807
17999999 1309692.510392 0.001656 1812438
18999999 1255216.995638 0.001656 1814087
19999999 1311399.735622 0.001652 1815676
20999999 1277292.548531 0.001650 1817283
21999999 1297269.248232 0.001649 1818921
22999999 1248645.219936 0.001648 1820547
23999999 1243751.702385 0.001648 1822200
24999999 1319026.294789 0.001646 1823799
25999999 1196409.813432 0.001644 1825394
26999999 1421872.378423 0.001641 1826964
27999999 1435105.257795 0.001643 1828652
28999999 1361830.081737 0.001643 1830308
29999999 1294783.318012 0.001643 1831954
30999999 1224295.907424 0.001642 1833584
31999999 1293281.274451 0.001641 1835195
32999999 1372397.248618 0.001638 1836742
33999999 1303318.770918 0.001638 1838374
34999999 1357616.568353 0.001637 1839979
35999999 1200445.605409 0.001636 1841563
36999999 1205637.076716 0.001636 1843216
37999999 1324308.611582 0.001634 1844798
38999999 1305143.963905 0.001632 1846352
39999999 1373222.706512 0.001631 1847953
40999999 1476343.805040 0.001628 1849455
41999999 1281645.427666 0.001626 1850997
42999999 1097390.077179 0.001625 1852598
43999999 1311791.960289 0.001624 1854184
44999998 1205059.084106 0.001624 1855816
45999998 1232112.802391 0.001623 1857358
46999998 1222833.231227 0.001622 1858952
47999998 1305149.074127 0.001621 1860506
48999998 1244854.084428 0.001620 1862120
49999998 1283268.742140 0.001620 1863732
50999998 1212959.256699 0.001620 1865345
51999998 1114392.377556 0.001618 1866877
52999998 1114915.450387 0.001618 1868504
53999998 1321092.966633 0.001617 1870054
54999998 1083646.687834 0.001617 1871680
55999998 1348686.783679 0.001616 1873236
56999998 1150397.174625 0.001615 1874826
57999998 1253139.113479 0.001614 1876387
58999998 1230870.730263 0.001614 1878006
59999998 1352749.802160 0.001613 1879553
60999998 1254900.386007 0.001613 1881180
61999998 1287753.719677 0.001612 1882722
62999998 1169086.090331 0.001612 1884334
63999998 1173327.451052 0.001611 1885889
64999998 1182253.896118 0.001610 1887446
65999998 1288347.668348 0.001609 1888985
66999998 1227304.079313 0.001608 1890543
67999998 1325352.941488 0.001607 1892079
68999998 1327656.275101 0.001606 1893633
69999998 1206868.044669 0.001605 1895163
70999998 1060679.343906 0.001605 1896795
71999998 1135935.079038 0.001604 1898322
72999998 1271882.742586 0.001604 1899896
73999998 1169919.041602 0.001603 1901412
74999998 1178417.055937 0.001602 1902962
75999998 1101547.233244 0.001600 1904430
76999998 1173923.863994 0.001600 1905988
77999998 1206927.765373 0.001598 1907478
78999998 1105853.392592 0.001597 1908999
79999998 1168276.161792 0.001597 1910603
80999998 1403364.988570 0.001595 1912062
81999998 1256363.481031 0.001595 1913591
82999998 1255357.237009 0.001594 1915105
83999998 1236913.455639 0.001593 1916670
84999998 1213336.018850 0.001592 1918193
85999998 999375.390381 0.001591 1919718
86999998 1141246.355144 0.001590 1921208
87999998 1291127.244463 0.001589 1922731
88999998 1313842.911686 0.001588 1924221
89999997 1127918.492017 0.001587 1925736
90999997 1158489.468751 0.001587 1927253
91999997 1105663.873760 0.001586 1928775
92999997 1205622.541284 0.001585 1930282
93999997 1223039.620369 0.001585 1931824
94999997 1468234.741370 0.001583 1933246
95999997 1300850.235714 0.001582 1934779
96999997 1212228.475974 0.001581 1936287
97999997 1358258.278245 0.001581 1937834
98999997 1282630.109998 0.001580 1939351
99999997 1190972.428988 0.001580 1940881


==> data/splinter/aqf/21-9-500-adversarial.csv <==
queries through fprate slots
999999 1291361.044247 0.001655 1784238
1999999 1412656.840226 0.001678 1785940
2999999 1539586.620992 0.001657 1787560
3999999 1553711.817532 0.001667 1789256
4999999 1471605.374303 0.001664 1790910
5999999 1301351.323214 0.001659 1792549
6999999 1337916.142092 0.001655 1794189
7999999 1364563.646660 0.001655 1795846
8999999 1070841.520809 0.001663 1797570
9999999 1329672.302261 0.001660 1799214
10999999 1395659.777225 0.001657 1800842
11999999 1294630.777775 0.001654 1802463
12999999 1152199.837540 0.001650 1804067
13999999 1415448.201673 0.001648 1805687
14999999 1309371.828865 0.001653 1807416
15999999 1182251.100676 0.001656 1809113
16999999 1494565.014325 0.001655 1810756
17999999 1375725.867361 0.001652 1812369
18999999 1273607.914709 0.001650 1813984
19999999 1150967.848864 0.001652 1815670
20999999 1293279.601877 0.001651 1817299
21999999 1303514.143780 0.001648 1818886
22999999 1313777.319999 0.001646 1820506
23999999 1307312.583668 0.001644 1822105
24999999 1457216.134297 0.001640 1823650
25999999 1341826.198620 0.001638 1825252
26999999 1343560.515981 0.001639 1826898
27999999 1251746.185929 0.001640 1828575
28999999 1373905.684123 0.001640 1830214
29999999 1362817.434251 0.001638 1831817
30999999 1500255.793613 0.001636 1833378
31999999 1477237.978607 0.001636 1835017
32999999 1230772.260362 0.001636 1836651
33999999 1347837.865887 0.001633 1838217
34999999 1222338.480193 0.001632 1839805
35999999 1393949.700719 0.001630 1841376
36999999 1358564.594992 0.001630 1843000
37999999 1287085.767534 0.001629 1844581
38999999 1349451.178206 0.001627 1846124
39999999 1405420.143325 0.001625 1847707
40999999 1206538.958540 0.001626 1849377
41999999 1306305.011770 0.001626 1850968
42999999 1388697.942922 0.001626 1852623
43999999 1315791.204988 0.001626 1854261
44999998 1169611.361148 0.001627 1855895
45999998 1444783.968677 0.001625 1857472
46999998 1340459.214518 0.001625 1859057
47999998 1397967.913840 0.001623 1860621
48999998 1461153.054321 0.001622 1862214
49999998 1573056.685098 0.001621 1863769
50999998 1446361.677201 0.001619 1865300
51999998 1418095.752661 0.001618 1866862
52999998 1453319.381467 0.001617 1868414
53999998 1315912.407606 0.001616 1869993
54999998 1420755.245073 0.001615 1871529
55999998 1347309.423082 0.001614 1873136
56999998 1371100.760824 0.001614 1874740
57999998 1286377.137476 0.001614 1876360
58999998 1443713.925198 0.001614 1877961
59999998 1298333.718506 0.001614 1879583
60999998 1305464.281845 0.001613 1881158
61999998 1294603.961229 0.001613 1882759
62999998 1242694.509651 0.001612 1884328
63999998 1302007.043858 0.001611 1885864
64999998 1355230.240065 0.001610 1887383
65999998 1397528.331393 0.001609 1888945
66999998 1392507.474284 0.001607 1890426
67999998 1287402.253984 0.001606 1892005
68999998 1414531.196071 0.001605 1893502
69999998 1549109.881462 0.001603 1894993
70999998 1255280.021591 0.001603 1896610
71999998 1321817.657898 0.001602 1898137
72999998 1384537.211514 0.001601 1899625
73999998 1337470.575647 0.001599 1901139
74999998 1426792.015101 0.001599 1902706
75999998 1284292.207300 0.001598 1904251
76999998 1424142.345876 0.001597 1905744
77999998 1336869.799576 0.001596 1907288
78999998 1397518.566034 0.001595 1908830
79999998 1365969.066265 0.001594 1910342
80999998 1311717.970143 0.001593 1911854
81999998 1307353.602544 0.001593 1913411
82999998 1426820.515967 0.001592 1914961
83999998 1354305.200803 0.001592 1916522
84999998 1358754.728466 0.001591 1918031
85999998 1329822.601665 0.001591 1919622
86999998 1208481.120504 0.001590 1921164
87999998 1326349.660256 0.001590 1922694
88999998 1352409.520422 0.001589 1924235
89999997 1306769.727342 0.001588 1925773
90999997 1324059.619757 0.001587 1927222
91999997 1311370.500196 0.001586 1928768
92999997 1301217.549261 0.001585 1930264
93999997 1259450.602458 0.001585 1931781
94999997 1218620.521570 0.001584 1933320
95999997 1187060.565017 0.001583 1934843
96999997 1117604.392632 0.001583 1936386
97999997 1287848.250265 0.001582 1937884
98999997 1265890.085296 0.001581 1939400
99999997 1227554.171966 0.001581 1940917


==> data/splinter/aqf/21-9-adversarial.csv <==
queries through fprate slots
999999 6737538.909326 0.001765 1889204
1999999 13999615.010395 0.001789 1891023
2999999 18582288.595426 0.001743 1892677
3999999 23729008.720413 0.001735 1894393
4999999 30773959.070626 0.001731 1896116
5999999 35235248.173639 0.001736 1897875
6999999 39776789.671671 0.001731 1899578
7999999 45088452.282321 0.001726 1901280
8999999 49146215.467954 0.001725 1903003
9999999 52244960.973010 0.001733 1904802
10999999 65153905.384675 0.001734 1906555
11999999 75631993.596491 0.001736 1908313
12999999 78586880.826009 0.001733 1910011
13999999 83411277.205484 0.001735 1911775
14999999 94489968.314362 0.001737 1913543
15999999 107137350.091402 0.001735 1915259
16999999 113742039.729428 0.001732 1916941
17999999 111428193.810783 0.001733 1918699
18999999 103840451.869948 0.001732 1920417
19999999 126691322.910860 0.001730 1922095
20999999 137197505.618565 0.001726 1923763
21999999 139223757.902531 0.001728 1925523
22999999 150000319.565912 0.001726 1927215
23999999 145433385.446965 0.001725 1928922
24999999 167572669.566791 0.001724 1930635
25999999 153977347.562420 0.001726 1932413
26999999 160126197.239899 0.001725 1934094
27999999 164688438.871178 0.001723 1935786
28999999 162566983.205148 0.001722 1937482
29999999 179918670.760816 0.001721 1939162
30999999 202713742.030407 0.001720 1940866
31999999 202573948.989346 0.001717 1942504
32999999 220505686.374085 0.001719 1944270
33999999 192966917.523667 0.001718 1945964
34999999 219016920.622008 0.001718 1947682
35999999 207162046.761079 0.001715 1949292
36999999 205183939.088096 0.001715 1951008
37999999 230163531.193216 0.001713 1952672
38999999 224515989.568641 0.001714 1954402
39999999 213099203.008961 0.001715 1956173
40999999 221428913.216066 0.001714 1957837
41999999 216711551.757944 0.001713 1959513
42999999 219245687.743146 0.001712 1961185
43999999 223147490.351407 0.001713 1962934
44999998 253424029.104343 0.001712 1964609
45999998 287955316.844761 0.001710 1966232
46999998 312188628.362670 0.001708 1967857
47999998 295148484.289491 0.001707 1969536
48999998 298920822.581334 0.001705 1971125
49999998 312314550.735501 0.001704 1972806
50999998 327195727.208571 0.001703 1974480
51999998 303529097.934835 0.001702 1976129
52999998 309769414.652678 0.001701 1977786
53999998 328231549.131402 0.001699 1979382
54999998 345688000.854792 0.001699 1981071
55999998 305758625.396531 0.001700 1982847
56999998 341839323.517947 0.001699 1984455
57999998 345956767.332136 0.001697 1986072
58999998 349608900.213321 0.001697 1987777
59999998 305596999.037369 0.001697 1989467
60999998 357015339.954700 0.001696 1991122
61999998 349841713.547339 0.001696 1992294
62999998 387403828.533830 0.001694 1992294
63999998 362495315.880694 0.001694 1992294
64999998 414279236.961357 0.001693 1992294
65999998 410524339.117995 0.001693 1992294
66999998 385469513.387874 0.001692 1992294
67999998 418304501.079595 0.001690 1992294
68999998 406516027.925884 0.001691 1992294
69999998 411692042.580721 0.001691 1992294
70999998 423688344.392992 0.001691 1992294
71999998 447204956.521739 0.001690 1992294
72999998 409778539.953409 0.001689 1992294
73999998 475890352.287489 0.001689 1992294
74999998 446263866.906261 0.001688 1992294
75999998 444553621.357292 0.001688 1992294
76999998 479993005.816019 0.001687 1992294
77999998 436906244.398638 0.001687 1992294
78999998 470170916.059611 0.001686 1992294
79999998 522974929.888672 0.001686 1992294
80999998 506804304.708275 0.001686 1992294
81999998 541414928.526625 0.001685 1992294
82999998 558565214.172751 0.001685 1992294
83999998 586084661.326784 0.001684 1992294
84999998 529855804.414634 0.001684 1992294
85999998 501779555.399965 0.001683 1992294
86999998 563230730.387270 0.001682 1992294
87999998 459518017.806324 0.001682 1992294
88999998 532914973.114738 0.001682 1992294
89999997 563934489.607940 0.001682 1992294
90999997 574945013.773409 0.001682 1992294
91999997 567887194.143355 0.001682 1992294
92999997 641246617.941116 0.001681 1992294
93999997 609266009.437142 0.001682 1992294
94999997 616943189.271682 0.001681 1992294
95999997 612748989.921555 0.001681 1992294
96999997 614340072.074126 0.001681 1992294
97999997 640719678.594078 0.001680 1992294
98999997 615909100.523834 0.001680 1992294
99999997 617924742.943299 0.001681 1992294


==> data/splinter/aqf/22-9-100000000-16Mqueryset-fprates.csv <==
queries fprate
999999 0.001709
1999999 0.001661
2999999 0.001595
3999999 0.001549
4999999 0.001509
5999999 0.001482
6999999 0.001440
7999999 0.001400
8999999 0.001355
9999999 0.001325
10999999 0.001283
11999999 0.001250
12999999 0.001217
13999999 0.001187
14999999 0.001157
15999999 0.001128
16999999 0.001098
17999999 0.001069
18999999 0.001044
19999999 0.001019
20999999 0.000994
21999999 0.000973
22999999 0.000950
23999999 0.000927
24999999 0.000906
25999999 0.000886
26999999 0.000866
27999999 0.000848
28999999 0.000830
29999999 0.000813
30999999 0.000796
31999999 0.000779
32999999 0.000763
33999999 0.000747
34999999 0.000732
35999999 0.000718
36999999 0.000703
37999999 0.000689
38999999 0.000676
39999999 0.000664
40999999 0.000651
41999999 0.000639
42999999 0.000627
43999999 0.000616
44999998 0.000605
45999998 0.000594
46999998 0.000584
47999998 0.000574
48999998 0.000564
49999998 0.000554
50999998 0.000545
51999998 0.000536
52999998 0.000527
53999998 0.000519
54999998 0.000511
55999998 0.000503
56999998 0.000495
57999998 0.000488
58999998 0.000480
59999998 0.000473
60999998 0.000466
61999998 0.000459
62999998 0.000453
63999998 0.000446
64999998 0.000440
65999998 0.000434
66999998 0.000428
67999998 0.000422
68999998 0.000416
69999998 0.000410
70999998 0.000405
71999998 0.000400
72999998 0.000395
73999998 0.000390
74999998 0.000385
75999998 0.000380
76999998 0.000375
77999998 0.000371
78999998 0.000366
79999998 0.000362
80999998 0.000357
81999998 0.000353
82999998 0.000349
83999998 0.000345
84999998 0.000341
85999998 0.000337
86999998 0.000333
87999998 0.000330
88999998 0.000326
89999997 0.000323
90999997 0.000319
91999997 0.000316
92999997 0.000313
93999997 0.000309
94999997 0.000306
95999997 0.000303
96999997 0.000300
97999997 0.000297
98999997 0.000294
99999997 0.000291


==> data/splinter/aqf/22-9-100000000-16Mqueryset-inserts.csv <==
fill through
0.899982 680605.896673
1.999998 645086.414229
2.999997 520309.165798
3.999996 423407.413391
4.999995 582437.574647
5.999994 600782.190132
6.999993 514139.668297
7.999992 472346.466274
8.999991 472435.709617
9.999990 519452.360302
10.999990 509563.505566
11.999989 518580.370618
12.999988 488930.104517
13.999987 501027.847496
14.999986 511854.184979
15.999985 486602.270880
16.999984 505939.016441
17.999983 491475.140713
18.999982 441586.766410
19.999981 457619.900411
20.999980 492337.142253
21.999979 42484.001448
22.999978 21068.855839
23.999977 14372.347355
24.999976 11174.175192
25.999999 9085.455036
26.999998 7531.896321
27.999997 6588.447682
28.999996 5858.011696
29.999995 5141.578433
30.999994 4506.658363
31.999993 4376.666316
32.999992 4077.963314
33.999991 3729.800920
34.999990 3630.719375
35.999990 3429.315459
36.999989 3174.316843
37.999988 3204.880125
38.999987 3052.572882
39.999986 3019.932289
40.999985 2944.334987
41.999984 2933.153435
42.999983 2787.174749
43.999982 2674.518925
44.999981 2642.000006
45.999980 2585.598837
46.999979 2494.192580
47.999978 2499.292569
48.999977 2362.249930
49.999976 2452.719793
50.999975 2391.592634
51.999998 2341.367176
52.999997 2243.723658
53.999996 2255.095110
54.999995 2264.531411
55.999994 2220.554612
56.999993 2251.767049
57.999992 2168.343777
58.999991 2162.440167
59.999990 2127.464044
60.999990 2123.508096
61.999989 2084.005723
62.999988 2035.046340
63.999987 2005.187129
64.999986 1945.682778
65.999985 2000.258952
66.999984 2050.079972
67.999983 1984.006041
68.999982 1865.521290
69.999981 1836.480516
70.999980 1863.745853
71.999979 1930.587382
72.999978 1875.271745
73.999977 1820.131350
74.999976 1901.294373
75.999975 1877.325020
76.999998 1816.889685
77.999997 1823.840455
78.999996 1767.140338
79.999995 1721.997581
80.999994 1664.082322
81.999993 1656.539562
82.999992 1667.244887
83.999991 1670.651364
84.999990 1665.975815
85.999990 1692.435516
86.999989 1553.269622
87.999988 1577.789664
88.999987 1581.585358
89.999986 1505.190858


==> data/splinter/aqf/22-9-100000000-16Mqueryset-queries.csv <==
queries through
999999 716550.836108
1999999 786744.302594
2999999 847520.113771
3999999 899380.866212
4999999 905985.848501
5999999 925844.485902
6999999 1080498.196108
7999999 1085890.696414
8999999 1242374.923905
9999999 1201231.502536
10999999 1347923.254642
11999999 1373990.632132
12999999 1292044.751262
13999999 1234477.982468
14999999 1365601.588468
15999999 1450029.798112
16999999 1790981.690794
17999999 1748789.837432
18999999 1567120.557017
19999999 1906864.904342
20999999 2171298.045397
21999999 1940594.520537
22999999 2231241.395775
23999999 2394183.092758
24999999 2346228.203540
25999999 2391709.378610
26999999 2440048.020145
27999999 2771649.353097
28999999 2540856.980242
29999999 2645355.681298
30999999 3107375.355406
31999999 3348827.240700
32999999 3021421.881137
33999999 2906588.072525
34999999 3439333.594723
35999999 3732025.631552
36999999 3890990.023502
37999999 3919647.231749
38999999 3888569.162091
39999999 3656494.299525
40999999 4435081.494622
41999999 3701044.434739
42999999 4472691.979121
43999999 4530052.367405
44999998 5561822.499819
45999998 4913135.759767
46999998 5258950.734150
47999998 4697261.496548
48999998 5060728.744939
49999998 4854368.932039
50999998 5073978.608106
51999998 4858024.241541
52999998 4487846.910566
53999998 5012757.467755
54999998 4481873.064391
55999998 5368810.432672
56999998 4530585.985991
57999998 4708740.835613
58999998 6567928.803652
59999998 5929791.271347
60999998 7151899.186829
61999998 6968641.114983
62999998 7737961.666138
63999998 6439232.958570
64999998 6599701.693483
65999998 7453619.850480
66999998 6783938.347568
67999998 6687174.000267
68999998 8393345.755485
69999998 7699948.410346
70999998 6389939.678969
71999998 5807032.316135
72999998 8140935.881989
73999998 7098390.794807
74999998 6733145.254143
75999998 5188740.433260
76999998 6683509.109623
77999998 8930405.351099
78999998 9360491.238580
79999998 9767628.126862
80999998 7756688.204404
81999998 5680398.082298
82999998 7724691.977907
83999998 9028611.670383
84999998 8880994.671403
85999998 8928013.427732
86999998 8937908.350688
87999998 8889204.949509
88999998 8640577.881849
89999997 10294410.129710
90999997 10428616.122641
91999997 8689078.696986
92999997 9417792.092822
93999997 8407388.412937
94999997 9315584.040541
95999997 9572675.754327
96999997 9420808.682217
97999997 8150689.955905
98999997 7751277.022890
99999997 8971586.984022


==> data/splinter/aqf/26-9-100000000-0-inserts-averaged.csv <==
fill through
5.000000 383266.129405
9.999999 296303.673755
14.999999 171757.456231
19.999999 132866.662110
24.999999 108880.366750
29.999998 124788.752148
34.999998 145268.637045
39.999999 146621.584419
44.999999 131437.004843
49.999999 137587.102150
54.999998 126758.719774
59.999998 127760.778044
64.999998 130181.986779
69.999997 109262.773344
74.999997 119114.809394
79.999998 122815.922128
84.999998 134201.032183
89.999998 116931.339096


==> data/splinter/aqf/26-9-100000000-0-inserts.csv <==
fill through
0.899999 545205.726769
2.000000 380734.377925
2.999999 260211.809689
3.999999 322896.414588
5.000000 407282.318056
5.999999 353381.312243
6.999999 342460.865961
8.000000 404339.220775
8.999999 285280.943881
9.999999 96056.025916
10.999998 139305.968378
11.999999 204867.648011
13.000000 197459.566618
13.999999 180424.879456
14.999999 136729.218694
16.000000 146932.635091
16.999999 136772.916312
17.999999 154748.738066
18.999998 149756.338624
19.999999 76122.682455
20.999999 130269.693047
21.999998 104105.558871
22.999999 126953.738524
23.999999 55410.918895
24.999999 127661.924412
25.999999 119388.421663
26.999998 123727.479938
27.999999 132635.605601
28.999999 130273.030731
29.999998 117919.222809
30.999999 193114.234780
31.999999 115401.740211
32.999998 152731.163812
33.999999 168597.558061
34.999998 96498.488359
35.999998 191263.327661
36.999999 178179.192019
37.999998 178317.183970
38.999999 61612.674649
39.999999 123735.543796
40.999998 130427.859968
41.999999 178859.290620
42.999998 60608.593457
43.999998 168195.323310
44.999999 119093.956862
45.999998 162428.914466
46.999998 62868.730923
47.999999 116831.888323
48.999998 159853.279494
49.999999 185952.697542
50.999998 55942.595650
51.999998 148349.594126
52.999999 160294.032102
53.999998 157718.750626
54.999998 111488.626365
55.999999 129902.536670
56.999998 114679.608610
57.999998 168508.438848
58.999997 101331.224152
59.999998 124382.081941
60.999998 101529.274124
61.999997 152023.603676
62.999998 160405.041433
63.999999 112057.514068
64.999998 124894.500596
65.999998 93825.347452
66.999997 138350.721653
67.999998 83874.774873
68.999998 110298.053408
69.999997 119964.969336
70.999998 125754.167405
71.999998 129677.633907
72.999997 128176.189065
73.999998 104346.951536
74.999997 107619.105059
75.999998 58753.561346
76.999998 146121.854161
77.999997 155213.006006
78.999998 125676.016871
79.999998 128315.172254
80.999997 125183.746801
81.999998 129476.141471
82.999997 143108.845933
83.999997 133887.423879
84.999998 139349.002833
85.999997 81098.420011
86.999997 145052.018278
87.999998 125262.086802
88.999997 118374.421008
89.999998 114869.749380


==> data/splinter/aqf/26-9-100000000-100-zipfian_quartiles.csv <==
filter median box_top box_bottom whisker_top whisker_bottom
AQF 31563444.733355 46450637.140164 26921675.960478 54069544.247812 23021757.632921


==> data/splinter/aqf/26-9-100000000-100-zipfian_trials.csv <==
trial through fprate
0 29520478.208131
1 28759896.280310
2 50494492.565696
3 47904788.275207
4 23021757.632921
5 25338355.733284
6 47966737.945239
7 46450637.140164
8 37473730.914629
9 24968932.405854
10 25246283.810139
11 29830799.704078
12 30143171.019391
13 29830443.757681
14 45087756.554971
15 25048035.870791
16 29607917.157048
17 25067092.071931
18 39843447.127546
19 44159254.167861
20 30957356.241777
21 24637399.079054
22 52635124.892624
23 24037808.588372
24 30088381.612148
25 25620883.684775
26 43092155.159338
27 25462124.834687
28 44914630.761312
29 42747775.726360
30 24275792.422554
31 23898785.774391
32 39745154.072090
33 43989069.595987
34 28922038.043470
35 46506003.925107
36 30203322.727940
37 28685901.711200
38 25701859.966500
39 54069544.247812
40 45121222.676844
41 31563444.733355
42 31110634.081389
43 23997544.571239
44 24394962.245137
45 29629050.217092
46 51777951.291446
47 47879351.694426
48 23336111.886389
49 26022712.102669
50 49912403.731451
51 25086240.222324
52 50118304.257199
53 49130271.371054
54 30999370.092800
55 24230165.247304
56 31824400.595371
57 30432099.291419
58 30800571.535405
59 44504396.811883
60 26589295.362401
61 23181025.496115
62 43734162.766308
63 46322588.654486
64 51463599.024456
65 30003153.331415
66 50479453.852693
67 30991424.982622
68 29767317.806899
69 41484721.591885
70 27514305.375222
71 31540249.142736
72 26721442.060031
73 52726597.826821
74 30481123.192812
75 33285756.891483
76 50246357.892748
77 53360824.830286
78 32398601.287585
79 41608224.448077
80 27912891.680674
81 26442959.231568
82 47297179.054350
83 51111705.142706
84 25630740.484908
85 52445342.774894
86 52381416.330640
87 32570170.804490
88 45822374.148849
89 50989996.272631
90 30542035.614457
91 32957084.273571
92 41025674.687733
93 47078541.130167
94 32039616.344818
95 53704971.737759
96 25301787.065220
97 26921675.960478
98 32486528.648733
99 49579245.731103


==> data/splinter/aqf/26-9-100000000-1000000-fprates.csv <==
queries fprate
999999 0.001790
1999999 0.001755
2999999 0.001772
3999999 0.001772
4999999 0.001767
5999999 0.001764
6999999 0.001762
7999999 0.001766
8999999 0.001767
9999999 0.001769
10999999 0.001769
11999999 0.001773
12999999 0.001772
13999999 0.001773
14999999 0.001771
15999999 0.001770
16999999 0.001763
17999999 0.001763
18999999 0.001766
19999999 0.001766
20999999 0.001761
21999999 0.001764
22999999 0.001763
23999999 0.001763
24999999 0.001763
25999999 0.001761
26999999 0.001760
27999999 0.001761
28999999 0.001758
29999999 0.001759
30999999 0.001758
31999999 0.001758
32999999 0.001759
33999999 0.001758
34999999 0.001758
35999999 0.001758
36999999 0.001756
37999999 0.001756
38999999 0.001755
39999999 0.001755
40999999 0.001753
41999999 0.001753
42999999 0.001751
43999999 0.001751
44999998 0.001749
45999998 0.001751
46999998 0.001752
47999998 0.001753
48999998 0.001753
49999998 0.001754
50999998 0.001755
51999998 0.001755
52999998 0.001755
53999998 0.001755
54999998 0.001756
55999998 0.001756
56999998 0.001755
57999998 0.001755
58999998 0.001756
59999998 0.001755
60999998 0.001754
61999998 0.001755
62999998 0.001754
63999998 0.001755
64999998 0.001756
65999998 0.001756
66999998 0.001756
67999998 0.001756
68999998 0.001757
69999998 0.001757
70999998 0.001757
71999998 0.001757
72999998 0.001757
73999998 0.001756
74999998 0.001756
75999998 0.001756
76999998 0.001756
77999998 0.001757
78999998 0.001757
79999998 0.001757
80999998 0.001757
81999998 0.001758
82999998 0.001759
83999998 0.001759
84999998 0.001759
85999998 0.001758
86999998 0.001758
87999998 0.001759
88999998 0.001758
89999997 0.001758
90999997 0.001757
91999997 0.001756
92999997 0.001756
93999997 0.001756
94999997 0.001756
95999997 0.001756
96999997 0.001756
97999997 0.001756
98999997 0.001755
99999997 0.001754


==> data/splinter/aqf/26-9-100000000-1000000-inc_queries.csv <==
fill through
0.900000 17965900.72
2.000000 17727039.05
3.000000 17002176.28
4.000000 17135317.6
5.000000 16446556.91
6.000000 16267304.34
7.000000 16123051.13
8.000000 15632572.03
9.000000 15743320.9
10.000000 15335776.83
11.000000 15141191.61
12.000000 14645577.04
13.000000 14315162.62
14.000000 14532771.4
15.000000 14393873.97
16.000000 13953228.78
17.000000 13743437.51
18.000000 13757429.01
19.000000 13595084.02
20.000000 13387956.19
21.000000 13054830.29
22.000000 12781676.19
23.000000 12207925.39
24.000000 12604141.72
25.000000 9805075.107
26.000000 11992420.79
27.000000 12146388.27
28.000000 11952572.19
29.000000 11822986.25
30.000000 9292471.24
31.000000 11212647.87
32.000000 10779114.39
33.000000 11003400.05
34.000000 10673953.42
35.000000 9133587.856
36.000000 10384431.66
37.000000 10352609.89
38.000000 8634609.241
39.000000 10293042.93
40.000000 10310022.37
41.000000 10065323.95
42.000000 9349027.234
43.000000 9554200.982
44.000000 9842132.2
45.000000 9632612.172
46.000000 9211920.225
47.000000 6362213.541
48.000000 9208611.894
49.000000 9106555.81
50.000000 9328445.228
51.000000 6750918.125
52.000000 9115188.639
53.000000 8884545.333
54.000000 8970862.638
55.000000 8758331.363
56.000000 8221385.468
57.000000 8423748.231
58.000000 8447658.309
59.000000 7852190.369
60.000000 7318340.493
61.000000 8401737.479
62.000000 7965525.207
63.000000 8159202.356
64.000000 8217872.229
65.000000 7735926.416
66.000000 7971621.029
67.000000 7719980.854
68.000000 7743294.307
69.000000 7482229.704
70.000000 7153178.157
71.000000 7113083.806
72.000000 7095268.166
73.000000 7587598.828
74.000000 7535397.53
75.000000 7374033.08
76.000000 7506718.513
77.000000 7096124.097
78.000000 7187935.769
79.000000 7205181.967
80.000000 6679491.29
81.000000 6924200.774
82.000000 5693885.337
83.000000 5462272.087
84.000000 6121599.452
85.000000 6912283.127
86.000000 6769151.622
87.000000 6636140.421
88.000000 6286975.273
89.000000 6481889.6
90.000000 6280933.598


==> data/splinter/aqf/26-9-100000000-1000000-inserts.csv <==
fill through
0.900000 377743.3094
2.000000 349764.5019
3.000000 355169.0062
4.000000 344663.0542
5.000000 214453.8542
6.000000 367666.2378
7.000000 361631.7215
8.000000 351816.6291
9.000000 343725.405
10.000000 208578.7732
11.000000 347150.79
12.000000 177926.9911
13.000000 354208.9679
14.000000 346280.2335
15.000000 338171.7413
16.000000 278335.824
17.000000 339113.3216
18.000000 262491.6829
19.000000 340706.0516
20.000000 206488.3357
21.000000 324638.6564
22.000000 197003.2272
23.000000 334781.9964
24.000000 157224.4476
25.000000 314304.0501
26.000000 174963.3723
27.000000 314924.7807
28.000000 280844.2667
29.000000 267593.5514
30.000000 275076.1269
31.000000 261145.7027
32.000000 276505.4386
33.000000 267616.5211
34.000000 269210.5633
35.000000 264147.0617
36.000000 242033.1532
37.000000 264424.8771
38.000000 195987.0125
39.000000 339138.0967
40.000000 313823.2827
41.000000 326890.8674
42.000000 316156.3188
43.000000 155203.6145
44.000000 321563.5285
45.000000 312734.7799
46.000000 303140.5808
47.000000 229566.6697
48.000000 289610.3655
49.000000 108618.494
50.000000 328509.2618
51.000000 326126.6586
52.000000 320313.7331
53.000000 146110.6846
54.000000 324364.1661
55.000000 323012.8175
56.000000 98400.30885
57.000000 332311.2566
58.000000 320284.5903
59.000000 306834.2736
60.000000 223752.717
61.000000 320896.3951
62.000000 133592.0352
63.000000 314137.4153
64.000000 309849.7089
65.000000 205756.9732
66.000000 310123.128
67.000000 226716.103
68.000000 306529.0117
69.000000 307979.2501
70.000000 171009.9209
71.000000 310824.9259
72.000000 169568.9662
73.000000 315220.8881
74.000000 308700.1315
75.000000 187328.4422
76.000000 297694.4082
77.000000 153825.1974
78.000000 313768.674
79.000000 303496.9521
80.000000 157147.3126
81.000000 311128.9487
82.000000 257161.4248
83.000000 155045.8341
84.000000 300331.7638
85.000000 133148.9177
86.000000 289753.5992
87.000000 290068.7642
88.000000 150744.0291
89.000000 278883.2362
90.000000 144872.3103


==> data/splinter/aqf/26-9-100000000-1000000-queries.csv <==
queries through
999999 4697367.123095
1999999 4755315.253625
2999999 4636455.522482
3999999 4685069.620135
4999999 4636691.998461
5999999 4719051.281930
6999999 4710049.361317
7999999 4679128.746227
8999999 4667662.434653
9999999 4724424.328896
10999999 4649065.305420
11999999 4656360.588564
12999999 4681604.104830
13999999 4660657.525564
14999999 4670932.785277
15999999 4675409.682773
16999999 4832411.953454
17999999 4714646.047948
18999999 4662417.650048
19999999 4678931.706313
20999999 4719229.444216
21999999 4644552.404485
22999999 4730234.714247
23999999 4652569.381441
24999999 4609102.054738
25999999 4729608.293841
26999999 4664548.961438
27999999 4647876.849855
28999999 4751767.657569
29999999 4695982.117700
30999999 4725161.009861
31999999 4713068.396049
32999999 4644466.118620
33999999 4680508.490442
34999999 4738528.023655
35999999 4678450.123043
36999999 4705173.809121
37999999 4732003.009554
38999999 4714734.961174
39999999 4636541.510956
40999999 4817883.985354
41999999 4695210.415855
42999999 4720855.796739
43999999 4710115.915953
44999998 4755808.036372
45999998 4654345.063834
46999998 4640026.726554
47999998 4602271.681302
48999998 4606299.575299
49999998 4619129.663589
50999998 4488008.042510
51999998 4548969.658372
52999998 4522983.540863
53999998 4468454.942335
54999998 4447231.376107
55999998 4600683.661592
56999998 4548224.827850
57999998 4489942.528736
58999998 4714090.416254
59999998 4785444.591730
60999998 4769012.862028
61999998 4677399.739937
62999998 4702983.102182
63999998 4568003.873667
64999998 4621691.446636
65999998 4679019.277559
66999998 4737966.748949
67999998 4683884.626554
68999998 4672809.854021
69999998 4722237.963015
70999998 4754071.862550
71999998 4811416.529140
72999998 4873294.346979
73999998 4854133.294500
74999998 4803973.847166
75999998 4746715.273031
76999998 4781897.648263
77999998 4617977.787527
78999998 4697724.891835
79999998 4657596.773217
80999998 4644573.976452
81999998 4643107.539014
82999998 4601403.428046
83999998 4613610.149942
84999998 4700816.531832
85999998 4762993.446121
86999998 4735117.525617
87999998 4610972.269613
88999998 4709849.708696
89999997 4728932.584270
90999997 4788240.082358
91999997 4761315.265729
92999997 4621862.333209
93999997 4642482.428204
94999997 4673224.758745
95999997 4581985.465942
96999997 4635187.562865
97999997 4592949.822023
98999997 4711913.602352
99999997 4745971.856387


==> data/splinter/aqf/26-9-100000000-1000000-zipfian_fprates.csv <==
queries fprate
999999 0.000030
1999999 0.000021
2999999 0.000017
3999999 0.000016
4999999 0.000015
5999999 0.000015
6999999 0.000013
7999999 0.000012
8999999 0.000012
9999999 0.000011
10999999 0.000011
11999999 0.000010
12999999 0.000010
13999999 0.000010
14999999 0.000009
15999999 0.000009
16999999 0.000008
17999999 0.000008
18999999 0.000008
19999999 0.000008
20999999 0.000007
21999999 0.000007
22999999 0.000007
23999999 0.000007
24999999 0.000007
25999999 0.000007
26999999 0.000007
27999999 0.000007
28999999 0.000007
29999999 0.000007
30999999 0.000007
31999999 0.000007
32999999 0.000007
33999999 0.000007
34999999 0.000007
35999999 0.000007
36999999 0.000007
37999999 0.000006
38999999 0.000006
39999999 0.000006
40999999 0.000006
41999999 0.000006
42999999 0.000006
43999999 0.000006
44999998 0.000006
45999998 0.000006
46999998 0.000006
47999998 0.000006
48999998 0.000006
49999998 0.000006
50999998 0.000006
51999998 0.000006
52999998 0.000006
53999998 0.000006
54999998 0.000006
55999998 0.000006
56999998 0.000006
57999998 0.000006
58999998 0.000006
59999998 0.000006
60999998 0.000005
61999998 0.000005
62999998 0.000005
63999998 0.000005
64999998 0.000005
65999998 0.000005
66999998 0.000005
67999998 0.000005
68999998 0.000005
69999998 0.000005
70999998 0.000005
71999998 0.000005
72999998 0.000005
73999998 0.000005
74999998 0.000005
75999998 0.000005
76999998 0.000005
77999998 0.000005
78999998 0.000005
79999998 0.000005
80999998 0.000005
81999998 0.000005
82999998 0.000005
83999998 0.000005
84999998 0.000005
85999998 0.000005
86999998 0.000005
87999998 0.000005
88999998 0.000005
89999997 0.000005
90999997 0.000005
91999997 0.000005
92999997 0.000005
93999997 0.000005
94999997 0.000005
95999997 0.000005
96999997 0.000005
97999997 0.000005
98999997 0.000005
99999997 0.000005


==> data/splinter/aqf/26-9-100000000-1000000-zipfian_queries.csv <==
queries through
999999 95786.207270
1999999 32456994.482311
2999999 32218570.784200
3999999 32670129.700415
4999999 32761106.014939
5999999 32502356.420841
6999999 32827785.437594
7999999 32847194.849560
8999999 32573289.902280
9999999 32750376.629331
10999999 33138918.345705
11999999 32889327.413254
12999999 32610467.960215
13999999 32454887.706089
14999999 32667995.165137
15999999 32950014.827507
16999999 33120259.662836
17999999 32650928.918928
18999999 32991323.281977
19999999 32861227.038218
20999999 32803017.877645
21999999 32622170.026750
22999999 32926146.653057
23999999 32364554.340087
24999999 32471749.577867
25999999 32507639.295234
26999999 32506582.582973
27999999 32749304.077288
28999999 32632815.559326
29999999 32955444.239388
30999999 32859067.459665
31999999 32613658.600222
32999999 32300784.909073
33999999 32852590.426755
34999999 33046926.635823
35999999 32630685.897018
36999999 32653061.224490
37999999 32700042.510055
38999999 32427524.482781
39999999 32153306.967622
40999999 32559502.490802
41999999 32291397.571687
42999999 32490740.139060
43999999 32565864.460872
44999998 32541457.858770
45999998 32748231.595494
46999998 32852590.426755
47999998 32800865.942861
48999998 32718230.598089
49999998 32678670.631679
50999998 32324799.586243
51999998 32927230.819888
52999998 33217073.575818
53999998 32903395.630429
54999998 32613658.600222
55999998 32740726.189307
56999998 32782585.890375
57999998 32791185.729276
58999998 32893654.813986
59999998 32878513.891172
60999998 32832096.657693
61999998 32630685.897018
62999998 32870948.655578
63999998 32462262.619705
64999998 32688284.518828
65999998 32862306.933947
66999998 32307046.166769
67999998 32760032.760033
68999998 32549964.195039
69999998 32973917.631154
70999998 32520325.203252
71999998 32895818.941413
72999998 32753594.707019
73999998 32939161.368952
74999998 32567985.670086
75999998 32717160.150499
76999998 32883919.763236
77999998 32972830.387760
78999998 32819166.393174
79999998 32642402.480823
80999998 32823475.349570
81999998 32907726.734237
82999998 32483352.281955
83999998 32873109.796187
84999998 33072064.027516
85999998 32909892.713750
86999998 32512923.887245
87999998 33274548.298007
88999998 33272334.054234
89999997 33393408.134642
90999997 33475044.354434
91999997 33125745.329270
92999997 33362247.280977
93999997 33290056.260195
94999997 33060037.027241
95999997 32658393.207054
96999997 32903395.630429
97999997 33073157.825109
98999997 32869868.191829
99999997 32747159.183941


==> data/splinter/aqf/stats_adversarial.csv <==
freq through
0.001 1262787.202684
0.002 1332453.215206
0.004 1246295.853568
0.01 1227199.870171
0.02 1249366.097830
0.05 1225506.313628
0.1 1230884.379397


==> data/splinter/aqf/stats_splinter_zipfian_quartiles_avg.csv <==
filter whisker_bottom box_bottom median box_top whisker_top
AQF 20818526.156604 26860463.117361 31259700.275742 43730548.105571 53486862.022082


==> data/splinter/aqf/stats_splinter_zipfian_quartiles_max.csv <==
filter whisker_bottom box_bottom median box_top whisker_top
AQF 21645115.346820 26951780.569383 31486641.792220 44956953.716816 54062236.446597


==> data/splinter/aqf/stats_splinter_zipfian_quartiles_med.csv <==
filter whisker_bottom box_bottom median box_top whisker_top
AQF 21502832.998248 26892998.139005 31291069.528756 44576191.855930 53551824.778429


==> data/splinter/aqf/stats_splinter_zipfian_quartiles_min.csv <==
filter whisker_bottom box_bottom median box_top whisker_top
AQF 14552840.642013 26740110.169265 30918492.661495 42789897.304236 53101945.124444


==> data/splinter/aqf/stats_splinter_zipfian_trials.csv <==
trial avg_through min_through med_through max_through fprate
0 44544402.082718 43698649.711589 44663593.811412 44989112.634742 0.000005
1 22154184.260781 21818243.107616 22180326.050793 22272607.810558 0.000005
2 30943810.990251 30736035.850512 30935616.794328 31153521.438296 0.000005
3 46132483.265442 45331532.160455 46174233.854025 46623959.120113 0.000005
4 42922083.970190 42425009.545628 43071144.917174 43179757.329764 0.000005
5 27313083.595243 26865687.681008 27412205.558647 27488159.475306 0.000005
6 31880506.759783 31671625.387977 31869767.382568 32256607.766101 0.000005
7 30781979.244327 30586839.094874 30833839.522199 31018524.262690 0.000005
8 30731086.399220 30486875.400140 30768189.384359 31015253.301574 0.000005
9 41756565.071552 40903643.287508 41790994.876424 42227768.135771 0.000005
10 25272890.351796 24776024.736383 25310688.703840 25553945.656979 0.000005
11 25318923.490011 25158242.847511 25338972.099258 25459933.702333 0.000005
12 31259700.275742 30870676.561748 31291069.528756 31486641.792220 0.000005
13 22625396.736332 22451728.783116 22661194.743509 22796179.360339 0.000005
14 25862013.228420 25687985.984633 25890302.787091 25974228.370611 0.000005
15 26256987.640836 26054487.755692 26307827.894190 26422103.675050 0.000005
16 42726734.758840 42361389.284262 42816283.889089 42884772.903685 0.000005
17 30598528.639152 30407244.221863 30621118.773195 30732257.499439 0.000005
18 30040043.377823 29786812.780927 30080073.154738 30197157.239617 0.000005
19 25534657.424483 25385994.039369 25517299.453164 25698881.070718 0.000005
20 29793134.350948 29456553.052730 29796845.110040 29972425.368661 0.000005
21 25470821.772764 25268538.897129 25482511.352459 25684293.797500 0.000005
22 22582493.283402 22489646.890019 22588507.419195 22658062.645012 0.000005
23 42615755.044640 41811438.773420 42611033.701067 43130962.855615 0.000005
24 30131563.445472 29929187.542275 30177929.069796 30250046.887573 0.000005
25 25265547.217644 24915782.156312 25306973.589642 25409473.668162 0.000005
26 30278578.057417 29999850.000750 30260390.661643 30632562.413846 0.000005
27 48237684.436786 47585053.533191 48332761.395657 48869645.108637 0.000005
28 20818526.156604 16562927.530567 21880449.599478 22027547.651092 0.000005
29 43730548.105571 42822884.549503 43905865.823674 44209251.227912 0.000005
30 25627961.951703 25438690.212718 25620135.376795 25749304.768771 0.000005
31 53486862.022082 53101945.124444 53551824.778429 54062236.446597 0.000005
32 29853571.218530 29632611.877937 29899746.151155 29983748.808146 0.000005
33 27738974.035211 27521294.601698 27750412.787390 27873321.329223 0.000005
34 24750079.880883 24574429.811735 24790581.562253 24824305.974466 0.000005
35 23733289.094482 23593753.317872 23749245.961441 23844836.877471 0.000005
36 42110209.999406 38339589.076284 42765563.457681 45250506.805676 0.000005
37 21497586.358492 21310736.136832 21502832.998248 21645115.346820 0.000005
38 39264065.762598 38707326.136350 39314357.603397 39632684.282074 0.000005
39 40801121.867647 40432788.568841 40823324.814866 41172934.559738 0.000005
40 51054792.002777 49922121.490475 51139908.561843 51834688.810446 0.000005
41 45359846.465992 44638667.803465 45443804.191736 45727664.322362 0.000005
42 25245920.511705 25043008.867730 25313123.335662 25348349.695693 0.000004
43 29645247.185036 29388855.744787 29704881.997356 29792672.790054 0.000005
44 31566792.491902 31189567.088766 31612056.838478 31864385.176688 0.000004
45 25749066.081373 25579239.375662 25737773.270808 25933071.927968 0.000005
46 41934189.321962 41497732.148711 42018925.323966 42264890.977714 0.000005
47 47475603.474265 46455012.960950 47423707.111185 48665589.534952 0.000005
48 45394974.867072 44426673.774934 45570127.869779 46183830.117399 0.000005
49 31737366.941089 31435169.671345 31781445.356572 31954394.687901 0.000005
50 44552816.695901 43808726.699231 44651627.998357 44956953.716816 0.000005
51 41061252.713122 40360174.194512 41200754.797828 41534276.161402 0.000005
52 24341187.504305 24118060.328922 24367956.137679 24462677.293254 0.000004
53 30523847.213493 30261211.780086 30532859.463354 30723476.422804 0.000005
54 40909717.571583 40378263.573153 40952556.463337 41449574.520118 0.000005
55 47934479.318909 46666386.668347 48185340.092130 48731518.571582 0.000005
56 51073931.558889 50172085.252416 51173406.204264 51650758.233131 0.000004
57 31005454.169443 30872865.527046 31010251.989308 31153812.603586 0.000005
58 43449319.844347 42789897.304236 43537130.641868 44168245.681450 0.000005
59 46051583.299485 45628556.175597 46140358.971993 46493679.184315 0.000005
60 30996977.484725 30816922.806682 31015926.678349 31323218.022127 0.000005
61 30231180.863179 29881516.785944 30279724.091154 30454843.081421 0.000005
62 39692131.947760 39127151.504243 39802579.207133 40130504.400310 0.000005
63 27519976.751124 27176276.197930 27549120.081105 27836853.767440 0.000005
64 29106073.884604 28803834.366431 29132181.446879 29346339.631058 0.000005
65 41802420.025700 29629366.257485 44960187.753744 45622311.135037 0.000005
66 31153502.027470 30918492.661495 31177706.692607 31348650.283862 0.000005
67 25739939.608954 25619610.274489 25758789.542962 25859304.695015 0.000005
68 44191531.400072 41544279.975240 44576191.855930 44796645.627175 0.000005
69 31655517.065964 31367628.607277 31650677.799265 31962974.090813 0.000005
70 27765198.600301 14552840.642013 30926623.493100 31073270.772482 0.000005
71 24999600.006400 24351103.957298 25108783.805839 25172241.059449 0.000005
72 49247328.455550 48539207.548818 49346163.335801 49885761.605922 0.000005
73 48894758.433001 48548402.757549 48980471.486019 49134013.020513 0.000005
74 24184709.265936 22831360.703571 24355908.012607 24412393.684026 0.000005
75 30422257.897390 30305139.449113 30409186.006909 30528105.700513 0.000005
76 32140802.427273 31560276.972991 32141628.873468 32510387.068668 0.000005
77 32358228.891757 32021822.874471 32432362.308406 32543502.527003 0.000005
78 47624581.141809 47353861.234231 47666259.914582 47953580.933656 0.000005
79 47366224.755578 46957395.555013 47376749.386471 47682397.089466 0.000005
80 26845262.831230 26506423.832458 26892998.139005 26943211.792505 0.000004
81 46369801.017910 45676904.384526 46455017.606452 46617221.333905 0.000005
82 45226807.919033 44957959.807580 45232699.623212 45541280.894066 0.000005
83 26860463.117361 26741683.335651 26885695.465727 26929571.092721 0.000005
84 53025924.374427 52466993.011396 53112103.717316 53422227.920593 0.000005
85 51065429.113014 50408048.149772 51150371.863203 51358166.718881 0.000005
86 23769319.703055 23660127.007562 23785455.194149 23890581.138386 0.000005
87 32090139.919428 31619750.330426 32149688.951759 32283474.734953 0.000005
88 33777404.875228 33602828.014006 33804454.751047 33897041.127280 0.000005
89 27759533.595420 27579128.664922 27785187.161021 27813935.894441 0.000005
90 49509999.534606 48592276.742762 49656377.865173 49863374.354269 0.000005
91 30733882.076553 30663089.306248 30728668.926248 30810089.688171 0.000005
92 26859142.865661 26740110.169265 26865687.681008 26951780.569383 0.000005
93 31032963.213525 30928536.523509 31060916.669773 31145759.037721 0.000005
94 33633602.929083 33384853.957942 33664139.611920 33740809.846918 0.000005
95 31915895.232882 31713006.773899 31940616.006720 32049535.762474 0.000004
96 51400245.487572 51113241.397641 51491449.844753 51587342.529637 0.000005
97 52406863.831770 51766795.738557 52612195.506919 52694257.379831 0.000005
98 26631718.749875 26572491.091571 26656999.061674 26695070.221382 0.000005
99 33299135.121563 33036115.084622 33340890.601870 33439783.310204 0.000005


==> data/splinter/cf/011224-24-12-inserts.csv <==
fill through
1.000000 799592.035154
2.000000 704764.465205
3.000000 642150.145828
4.000000 409136.134847
5.000000 1170423.390050
6.000000 1235816.673787
7.000000 1157981.557660
8.000000 513067.358210
9.000000 776833.712246
10.000000 682838.281142
11.000000 636792.882519
12.000000 307480.275276
13.000000 732588.400709
14.000000 658590.585058
15.000000 610352.994248
16.000000 408511.508652
17.000000 708942.704658
18.000000 677144.379329
19.000000 545575.160806
20.000000 1364008.130081
21.000000 1227848.564465
22.000000 1145224.816890
22.999999 626447.361051
23.999999 1341231.772832
24.999999 1226591.801373
25.999999 1126303.210951
26.999999 577045.707033
27.999999 1307429.747043
28.999999 1193622.516132
29.999999 1123054.575638
30.999999 592346.230842
31.999999 1291535.157272
32.999999 1168442.605825
33.999999 1096169.300830
34.999999 586873.937469
35.999999 1245440.171035
36.999999 1157295.697701
37.999999 108281.356492
38.999999 738496.007606
39.999999 669147.472330
40.999999 607741.851350
41.999999 371609.439303
42.999999 708427.813177
43.999999 656028.216267
44.999999 609686.785692
45.999999 350401.002506
46.999999 711124.297976
47.999999 635451.859708
48.999999 582659.007717
49.999999 372536.915732
50.999999 1195595.938001
51.999999 1141429.397558
52.999999 1073912.626020
53.999999 582788.542369
54.999999 1232222.336472
55.999999 1125790.130581
56.999999 511652.871895
57.999999 1327444.061145
58.999999 1208070.508943
59.999999 1112008.112784
60.999999 520596.147939
61.999999 1291020.599755
62.999999 1174832.813977
63.999999 1099148.972412
64.999999 529620.112508
65.999999 1258699.077200
66.999999 1155900.347241
67.999998 1074855.209882
68.999998 497230.397169
69.999998 1242442.644075
70.999998 1123429.757600
71.999998 1047795.701947
72.999998 526373.254019
73.999998 1209463.940713
74.999998 1087409.097391
75.999998 129662.103520
76.999998 1205257.146141
77.999998 1130584.794533
78.999998 1034276.132469
79.999998 583167.356643
80.999998 1210092.034275
81.999998 1113284.671533
82.999998 1000035.764100
83.999998 532567.049808
84.999998 1161904.234248
85.999998 1042036.222703
86.999998 930557.096266
87.999998 420032.746992
88.999998 1071710.551531
89.999998 919823.242707


==> data/splinter/cf/011324-25-12-adversarial.csv <==
freq through
0.1 355629.638425
0.05 689088.815069
0.03 1120615.694054
0.02 1498923.431971
0.01 2526862.826017
0.004 5029978.546387
0.002 6124532.070438
0.001 7797820.298685


==> data/splinter/cf/011424-25-12-inserts.csv <==
fill through
1.000000 685619.009283
2.000000 562644.939626
3.000000 1208279.318987
4.000000 868518.048775
5.000000 1203253.198692
6.000000 867357.014719
7.000000 1179718.593106
8.000000 875077.260102
9.000000 1142343.556904
10.000000 861847.985781
11.000000 1140398.458370
12.000000 865663.093534
13.000000 1106978.140526
14.000000 846899.190566
15.000000 1103882.987298
16.000000 813274.840336
17.000000 1086148.965785
18.000000 806706.688176
19.000000 1060596.194998
20.000000 257054.057615
21.000000 858544.273838
22.000000 1211074.737515
22.999999 857202.344153
23.999999 1188595.232782
24.999999 848629.851161
25.999999 1165556.265718
26.999999 867256.133966
27.999999 1147987.094964
28.999999 811575.309168
29.999999 1119431.516789
30.999999 833539.931388
31.999999 1102696.396589
32.999999 844331.266608
33.999999 1096954.103966
34.999999 810085.754017
35.999999 1081653.047080
36.999999 786967.371522
37.999999 1063807.392096
38.999999 256689.282384
39.999999 778051.393353
40.999999 1206862.568788
41.999999 764168.818806
42.999999 1182980.013609
43.999999 791649.954937
44.999999 1158929.989984
45.999999 784714.686623
46.999999 1136851.520572
47.999999 204898.587275
48.999999 1103073.736809
49.999999 818122.636472
50.999999 1107873.953353
51.999999 863835.998723
52.999999 1085319.860528
53.999999 854701.899711
54.999999 1061847.905545
55.999999 833834.065172
56.999999 1047949.505139
57.999999 821977.036723
58.999999 756271.383558
59.999999 1192769.671009
60.999999 749004.437619
61.999999 1155800.808093
62.999999 417733.479905
63.999999 1115890.747164
64.999999 744951.423548
65.999999 1115338.463328
66.999999 739923.040453
67.999998 1091135.832258
68.999998 372378.984377
69.999998 1055707.624639
70.999998 757720.144072
71.999998 1051486.302701
72.999998 761447.445458
73.999998 1023168.377817
74.999998 787800.669132
75.999998 1000169.902261
76.999998 249830.614479
77.999998 706594.366939
78.999998 1112542.730296
79.999998 703926.776259
80.999998 1072999.142992
81.999998 684743.147855
82.999998 1029380.274690
83.999998 214183.492657
84.999998 970417.007690
85.999998 674526.737307
86.999998 927668.174328
87.999998 669250.238844
88.999998 856416.539051
89.999998 568301.337150


==> data/splinter/cf/0124-25-12-adversarial.csv <==
freq through
0.1 2933273.197322
0.05 5197344.603879
0.03 7670332.190582
0.02 10176827.983468
0.01 15226663.349284
0.004 22235501.757994
0.002 25696880.116088
0.001 28969607.550175


==> data/splinter/cf/0124-25-12-fixeduniverse.csv <==
queries through
1999999 36897645.930190
3999999 37017157.452479
5999999 32562153.009557
7999999 36851415.094340
9999999 37252966.267439
11999999 37054191.755442
13999999 36747142.909639
15999999 36849378.166743
17999999 37050073.173895
19999999 36920804.873546
21999999 36991140.621821
23999999 37013732.094607
25999999 36997299.197159
27999999 36894923.258560
29999999 37039094.764524
31999999 36920804.873546
33999999 36828343.092844
35999999 36980197.104451
37999999 37080297.383985
39999998 37096785.561924
41999998 36776874.701188
43999998 36895603.888797
45999998 36899007.416700
47999998 36978145.915764
49999998 36790405.062360
51999998 36720155.693460
53999998 37021268.718879
55999998 36685804.427977
57999998 36984300.164580
59999998 37090612.366010
61999998 36962427.692251
63999998 36964477.137471
65999998 37132619.149292
67999998 37038408.829957
69999998 37220381.881118
71999998 37054878.274725
73999998 37123658.907822
75999998 36870437.283386
77999998 37151242.709069
79999998 37063118.490790
81999998 36814784.817583
83999998 36755246.811482
85999997 36867700.191712
87999997 36996614.809745
89999997 37102997.922232
91999997 37222460.032384
93999997 36816817.922427
95999997 36935123.455650
97999997 36763354.288445
99999997 37082359.921385
101999997 36921486.459045
103999997 37032922.267896
105999997 36982248.520710
107999997 37064492.216457
109999997 37072736.709424
111999997 37125037.125037
113999997 36977462.236767
115999997 37109193.802765
117999997 36936487.709384
119999997 37098868.484511
121999997 37010307.370603
123999997 36729596.709028
125999997 36757273.345463
127999997 36746467.745788
129999996 36768066.917915
131999996 37094739.965873
133999996 37122969.837587
135999996 36763354.288445
137999996 36976094.954612
139999996 36886077.350104
141999996 37107816.761601
143999996 37112636.852848
145999996 37061744.866948
147999996 37167812.674224
149999996 36990456.462233


==> data/splinter/cf/0124-25-12-inserts.csv <==
fill through
1.000000 731877.767357
2.000000 619618.748996
3.000000 878477.122010
4.000000 556511.052436
5.000000 442858.311842
6.000000 390988.517748
7.000000 361595.808422
8.000000 340298.652777
9.000000 325941.439258
10.000000 315426.765471
11.000000 306414.407899
12.000000 301964.627525
13.000000 292480.468324
14.000000 291093.700795
15.000000 283491.310082
16.000000 280730.890061
17.000000 277709.129763
18.000000 274614.689591
19.000000 271365.074436
20.000000 269488.081470
21.000000 268042.999483
22.000000 266261.441591
22.999999 262909.227386
23.999999 262847.071265
24.999999 258071.661448
25.999999 259025.699932
26.999999 255381.526502
27.999999 254233.319973
28.999999 251678.066292
29.999999 242867.824125
30.999999 245753.165809
31.999999 245903.020940
32.999999 244101.413566
33.999999 241657.256113
34.999999 241451.367781
35.999999 239001.868309
36.999999 239422.208332
37.999999 237468.038021
38.999999 237704.767059
39.999999 237218.900650
40.999999 236266.978362
41.999999 234412.276945
42.999999 235003.424787
43.999999 234144.952657
44.999999 233361.244834
45.999999 232747.875197
46.999999 230731.463794
47.999999 230722.156327
48.999999 229914.733718
49.999999 229552.496321
50.999999 228605.999661
51.999999 218284.520271
52.999999 224252.295194
53.999999 224212.136338
54.999999 221970.476263
55.999999 220190.710680
56.999999 218025.023781
57.999999 217118.272501
58.999999 217126.055075
59.999999 215489.997245
60.999999 215069.235956
61.999999 213299.362474
62.999999 213384.683087
63.999999 212616.646253
64.999999 210703.330309
65.999999 210409.086976
66.999999 208907.832363
67.999998 209082.366782
68.999998 209161.506364
69.999998 208285.769088
70.999998 206757.825088
71.999998 196004.257203
72.999998 203558.129913
73.999998 204155.327070
74.999998 204285.226362
75.999998 203058.611794
76.999998 203153.389603
77.999998 203115.030963
78.999998 202395.249312
79.999998 201079.390838
80.999998 201125.073801
81.999998 199836.221298
82.999998 198196.325077
83.999998 197953.243284
84.999998 194369.638520
85.999998 194152.915731
86.999998 192984.141189
87.999998 190698.324689
88.999998 187301.558948
89.999998 177780.944968


==> data/splinter/cf/16M-queryset-26-fprates.csv <==
queries fprate
999999 0.001802
1999999 0.001801
2999999 0.001782
3999999 0.001775
4999999 0.001777
5999999 0.001766
6999999 0.001765
7999999 0.001763
8999999 0.001764
9999999 0.001762
10999999 0.001759
11999999 0.001764
12999999 0.001762
13999999 0.001768
14999999 0.001769
15999999 0.001762
16999999 0.001762
17999999 0.001764
18999999 0.001763
19999999 0.001763
20999999 0.001765
21999999 0.001766
22999999 0.001769
23999999 0.001770
24999999 0.001770
25999999 0.001769
26999999 0.001770
27999999 0.001771
28999999 0.001774
29999999 0.001771
30999999 0.001771
31999999 0.001769
32999999 0.001768
33999999 0.001769
34999999 0.001770
35999999 0.001769
36999999 0.001768
37999999 0.001768
38999999 0.001768
39999999 0.001769
40999999 0.001770
41999999 0.001770
42999999 0.001771
43999999 0.001770
44999998 0.001770
45999998 0.001773
46999998 0.001773
47999998 0.001773
48999998 0.001773
49999998 0.001773
50999998 0.001772
51999998 0.001773
52999998 0.001775
53999998 0.001774
54999998 0.001773
55999998 0.001773
56999998 0.001772
57999998 0.001773
58999998 0.001773
59999998 0.001772
60999998 0.001771
61999998 0.001770
62999998 0.001770
63999998 0.001770
64999998 0.001769
65999998 0.001769
66999998 0.001768
67999998 0.001770
68999998 0.001768
69999998 0.001768
70999998 0.001768
71999998 0.001769
72999998 0.001769
73999998 0.001769
74999998 0.001770
75999998 0.001770
76999998 0.001770
77999998 0.001771
78999998 0.001770
79999998 0.001770
80999998 0.001770
81999998 0.001771
82999998 0.001771
83999998 0.001770
84999998 0.001771
85999998 0.001770
86999998 0.001771
87999998 0.001771
88999998 0.001769
89999997 0.001769
90999997 0.001770
91999997 0.001769
92999997 0.001770
93999997 0.001770
94999997 0.001769
95999997 0.001769
96999997 0.001768
97999997 0.001769
98999997 0.001769
99999997 0.001769


==> data/splinter/cf/16M-queryset-26-queries.csv <==
queries through
999999 370533.995602
1999999 572778.692633
2999999 700368.884291
3999999 784901.016133
4999999 941571.709160
5999999 1352449.759873
6999999 1370015.029065
7999999 1083930.940592
8999999 1608994.925230
9999999 1384247.813581
10999999 1664034.718420
11999999 1675583.563866
12999999 2062059.750243
13999999 1844191.626264
14999999 2258998.721407
15999999 2284017.586935
16999999 2131659.838250
17999999 2211689.664553
18999999 2384893.132939
19999999 2433415.663897
20999999 2353816.242274
21999999 2536783.358701
22999999 2435489.959693
23999999 2490201.058833
24999999 2227211.175255
25999999 2839989.321640
26999999 2421817.671035
27999999 2445639.546970
28999999 2510758.600604
29999999 2599772.779859
30999999 2421489.264327
31999999 2877358.354842
32999999 2703703.803841
33999999 2791557.214361
34999999 2633193.510758
35999999 2406935.826277
36999999 2057515.796578
37999999 2573552.119578
38999999 2533133.384672
39999999 2773278.903113
40999999 2342726.887242
41999999 2435893.376075
42999999 2312732.285049
43999999 2457274.145790
44999998 2459949.521785
45999998 2464990.965808
46999998 2421524.446500
47999998 2610686.584465
48999998 2694451.854187
49999998 2731912.010578
50999998 2607725.124910
51999998 2598752.598753
52999998 2382887.058302
53999998 2723348.629475
54999998 2867819.338853
55999998 2733017.032162
56999998 2565043.079899
57999998 2394183.092758
58999998 2669841.998751
59999998 2738878.100752
60999998 2776220.009883
61999998 2871615.800779
62999998 3047349.719949
63999998 2797492.327877
64999998 2885419.972877
65999998 2670005.954113
66999998 2963340.514495
67999998 2622338.654058
68999998 3095476.889170
69999998 2584693.959312
70999998 2866775.221888
71999998 2605673.071411
72999998 2592520.578132
73999998 2437942.181763
74999998 2714809.284648
75999998 2983889.978009
76999998 2912870.225806
77999998 2805828.266475
78999998 2999148.241899
79999998 2817322.022725
80999998 2960480.545202
81999998 2625940.086551
82999998 2626967.927349
83999998 2709212.134019
84999998 2756620.713799
85999998 2677555.391927
86999998 2766389.474441
87999998 2693232.714159
88999998 2789065.746647
89999997 2647419.028608
90999997 2754547.758349
91999997 2870832.627587
92999997 2811547.588254
93999997 2942119.679544
94999997 2974685.427016
95999997 2768786.911391
96999997 2969077.062395
97999997 2620579.410108
98999997 2849692.945585
99999997 2696762.536575


==> data/splinter/cf/16M-queryset-8-bits-fprates.csv <==
queries fprate
999999 0.027930
1999999 0.027871
2999999 0.027939
3999999 0.027930
4999999 0.027966
5999999 0.027949
6999999 0.027957
7999999 0.027925
8999999 0.027930
9999999 0.027917
10999999 0.027936
11999999 0.027946
12999999 0.027953
13999999 0.027960
14999999 0.027975
15999999 0.027964
16999999 0.027959
17999999 0.027958
18999999 0.027967
19999999 0.027967
20999999 0.027969
21999999 0.027980
22999999 0.027974
23999999 0.027974
24999999 0.027974
25999999 0.027972
26999999 0.027967
27999999 0.027962
28999999 0.027963
29999999 0.027964
30999999 0.027963
31999999 0.027964
32999999 0.027965
33999999 0.027955
34999999 0.027962
35999999 0.027960
36999999 0.027956
37999999 0.027953
38999999 0.027947
39999999 0.027948
40999999 0.027939
41999999 0.027936
42999999 0.027940
43999999 0.027941
44999998 0.027941
45999998 0.027934
46999998 0.027938
47999998 0.027943
48999998 0.027943
49999998 0.027944
50999998 0.027941
51999998 0.027937
52999998 0.027934
53999998 0.027937
54999998 0.027931
55999998 0.027932
56999998 0.027933
57999998 0.027938
58999998 0.027940
59999998 0.027938
60999998 0.027938
61999998 0.027940
62999998 0.027943
63999998 0.027943
64999998 0.027943
65999998 0.027940
66999998 0.027944
67999998 0.027944
68999998 0.027944
69999998 0.027940
70999998 0.027941
71999998 0.027941
72999998 0.027943
73999998 0.027943
74999998 0.027947
75999998 0.027947
76999998 0.027951
77999998 0.027949
78999998 0.027948
79999998 0.027950
80999998 0.027949
81999998 0.027950
82999998 0.027947
83999998 0.027949
84999998 0.027949
85999998 0.027949
86999998 0.027950
87999998 0.027949
88999998 0.027949
89999997 0.027947
90999997 0.027948
91999997 0.027951
92999997 0.027950
93999997 0.027951
94999997 0.027949
95999997 0.027947
96999997 0.027946
97999997 0.027944
98999997 0.027943
99999997 0.027944


==> data/splinter/cf/16M-queryset-8-bits-inserts.csv <==
fill through
1.000000 581109.574581
2.000000 498285.560694
3.000000 429444.924031
4.000000 499152.074665
5.000000 480819.563250
6.000000 501955.199454
7.000000 417881.329969
8.000000 512604.894384
9.000000 528790.064778
10.000000 169292.667446
11.000000 485775.731337
12.000000 490707.050913
13.000000 576572.605866
14.000000 428370.357084
15.000000 459407.080640
16.000000 484520.853654
17.000000 546813.214033
18.000000 510134.829530
19.000000 493020.740889
20.000000 153169.736578
21.000000 504413.597367
22.000000 405548.579074
22.999999 441462.355689
23.999999 123794.455408
24.999999 463557.485679
25.999999 452490.423781
26.999999 482794.343630
27.999999 478240.791879
28.999999 484822.586413
29.999999 513642.264077
30.999999 547645.802578
31.999999 304851.585132
32.999999 436885.486562
33.999999 476562.078359
34.999999 305736.801966
35.999999 419930.604876
36.999999 459365.570907
37.999999 461014.993044
38.999999 133351.362855
39.999999 403637.791847
40.999999 458852.608656
41.999999 396519.715820
42.999999 138864.736169
43.999999 405464.158641
44.999999 475018.138190
45.999999 453386.066051
46.999999 129350.246735
47.999999 451302.450227
48.999999 502672.955622
49.999999 519813.418703
50.999999 122102.470750
51.999999 441832.353772
52.999999 457202.089906
53.999999 498872.295032
54.999999 304227.751593
55.999999 438108.848103
56.999999 287196.605447
57.999999 496504.215657
58.999999 360121.770665
59.999999 491871.274349
60.999999 368611.332499
61.999999 484698.605392
62.999999 374939.799694
63.999999 252758.887195
64.999999 294258.889312
65.999999 432727.530653
66.999999 324881.549971
67.999998 477836.931825
68.999998 333667.287839
69.999998 464042.462270
70.999998 442848.158860
71.999998 339195.601454
72.999998 389052.083822
73.999998 331483.331959
74.999998 410780.251590
75.999998 148191.093903
76.999998 470080.309329
77.999998 457138.808925
78.999998 474102.327527
79.999998 547404.131333
80.999998 490116.787330
81.999998 428536.489736
82.999998 430910.257209
83.999998 362785.912799
84.999998 480299.592766
85.999998 107656.553572
86.999998 390865.900687
87.999998 424041.278830
88.999998 376162.812858
89.999998 106919.481508


==> data/splinter/cf/16M-queryset-8-bits-queries.csv <==
queries through
999999 834862.385321
1999999 1276676.148115
2999999 1348246.739939
3999999 1192395.379229
4999999 842196.043026
5999999 1703316.356947
6999999 2100143.229768
7999999 2090781.743294
8999999 2041420.420328
9999999 2235646.034635
10999999 1997790.443769
11999999 2133783.988512
12999999 1245238.519212
13999999 2222009.896832
14999999 2220465.587224
15999999 2150731.894064
16999999 2118469.024805
17999999 2228407.290457
18999999 2120652.397504
19999999 1426952.856332
20999999 1337229.127525
21999999 1960611.318609
22999999 2210355.071439
23999999 2064341.392522
24999999 2088096.804168
25999999 2030032.297814
26999999 1779289.778692
27999999 2030465.098335
28999999 2010781.812076
29999999 1819104.600334
30999999 1158223.794318
31999999 1332217.822943
32999999 1901046.716322
33999999 2086062.598566
34999999 1401264.781592
35999999 1825763.716963
36999999 2028735.002576
37999999 1904308.497977
38999999 2328565.207976
39999999 2332258.162321
40999999 2248949.740471
41999999 2205339.126024
42999999 1179305.082687
43999999 2152176.065220
44999998 2048066.111640
45999998 2242615.068579
46999998 1483098.608260
47999998 2046684.882162
48999998 1604214.592578
49999998 1568253.530139
50999998 1991762.072070
51999998 2296190.161284
52999998 2367839.062715
53999998 2182881.840606
54999998 1646421.174293
55999998 2252810.380950
56999998 1796606.210868
57999998 1989048.300060
58999998 1756499.927984
59999998 2277686.417245
60999998 2193314.339231
61999998 1566867.643556
62999998 1530828.591592
63999998 2021962.557297
64999998 2126121.529107
65999998 2138328.468636
66999998 2141813.773576
67999998 1761925.149896
68999998 2371140.376253
69999998 1823735.923038
70999998 2485262.394004
71999998 2181215.373206
72999998 2279919.382051
73999998 2532607.319235
74999998 2466997.737763
75999998 1599731.245151
76999998 1788803.165466
77999998 2032536.849893
78999998 2335602.760682
79999998 2469465.064478
80999998 2297176.540314
81999998 1956162.400602
82999998 2297477.369848
83999998 2430399.436147
84999998 1775234.064611
85999998 2077559.449364
86999998 2172080.940424
87999998 2049915.440988
88999998 2330877.365549
89999997 2158044.550716
90999997 2131959.782711
91999997 2205047.353392
92999997 2003522.192014
93999997 2411195.663706
94999997 2298438.440923
95999997 2064865.690811
96999997 2153441.306880
97999997 2030613.529572
98999997 2258095.838104
99999997 2278553.118770


==> data/splinter/cf/21-12-10-adversarial.csv <==
queries through fprate
999999 797853.293781 0.101536
1999999 1141226.818830 0.101544
2999999 1193464.113131 0.101524
3999999 1155751.365520 0.101532
4999999 1205063.193514 0.101524
5999999 1144748.922219 0.101525
6999999 1057895.443962 0.101534
7999999 1021017.648290 0.101550
8999999 1074078.091922 0.101556
9999999 1186477.478878 0.101563
10999999 1008038.095776 0.101559
11999999 1079229.473325 0.101559
12999999 431789.183249 0.101569
13999999 54657.992370 0.101573
14999999 37158.468158 0.101573
15999999 36570.828058 0.101577
16999999 26823.759478 0.101577
17999999 25897.246356 0.101578
18999999 26271.407388 0.101579
19999999 26802.280488 0.101579
20999999 27657.558821 0.101580
21999999 26572.876459 0.101579
22999999 26925.716472 0.101578
23999999 27453.049383 0.101577
24999999 27904.365934 0.101577
25999999 28687.696527 0.101578
26999999 28682.162205 0.101579
27999999 29315.818344 0.101581
28999999 30384.897345 0.101581
29999999 29852.638124 0.101581
30999999 30080.517423 0.101582
31999999 30087.428350 0.101584
32999999 29326.890958 0.101586
33999999 29912.675329 0.101584
34999999 30335.045726 0.101583
35999999 30187.808014 0.101581
36999999 30368.727985 0.101580
37999999 29646.965418 0.101580
38999999 29307.464611 0.101580
39999999 29281.190405 0.101582
40999999 29213.448353 0.101581
41999999 28700.558946 0.101582
42999999 29030.485987 0.101582
43999999 28161.993419 0.101582
44999998 27133.985639 0.101583
45999998 27694.042532 0.101582
46999998 29600.263537 0.101581
47999998 29342.985611 0.101581
48999998 28937.963431 0.101580
49999998 29390.755502 0.101582
50999998 29200.708853 0.101581
51999998 29259.212336 0.101581
52999998 28981.098759 0.101581
53999998 30015.970297 0.101582
54999998 29797.676163 0.101582
55999998 29285.569741 0.101581
56999998 29399.515484 0.101580
57999998 28880.436035 0.101580
58999998 28443.814989 0.101580
59999998 29030.001403 0.101580
60999998 29591.624339 0.101581
61999998 29603.346244 0.101580
62999998 29464.399389 0.101580
63999998 29778.345777 0.101579
64999998 29483.973559 0.101578
65999998 29574.889357 0.101578
66999998 29387.284234 0.101579
67999998 29615.184440 0.101579
68999998 29875.744687 0.101579
69999998 29371.882010 0.101578
70999998 30054.293683 0.101579
71999998 30276.448499 0.101579
72999998 29852.252248 0.101579
73999998 29818.308400 0.101579
74999998 29758.912928 0.101579
75999998 29850.945869 0.101579
76999998 29716.820101 0.101580
77999998 29563.467028 0.101579
78999998 29747.913504 0.101579
79999998 29498.518983 0.101580
80999998 29866.846728 0.101580
81999998 29801.057675 0.101580
82999998 29653.813962 0.101580
83999998 28585.757387 0.101580
84999998 29346.259539 0.101581
85999998 29876.899704 0.101580
86999998 29489.444239 0.101581
87999998 29765.298537 0.101582
88999998 29392.344147 0.101582
89999997 29887.711159 0.101582
90999997 29930.723843 0.101583
91999997 30104.228365 0.101583
92999997 30295.653770 0.101583
93999997 29660.340166 0.101583
94999997 29000.409254 0.101582
95999997 29713.553029 0.101582
96999997 29507.231883 0.101582
97999997 30503.316931 0.101582
98999997 30502.725174 0.101582
99999997 30603.166687 0.101583


==> data/splinter/cf/21-12-100-adversarial.csv <==
queries through fprate
999999 1362012.348016 0.011724
1999999 1944450.925948 0.011708
2999999 1969201.685637 0.011710
3999999 1901126.227177 0.011718
4999999 1936539.597393 0.011724
5999999 1935988.476997 0.011723
6999999 1868167.178544 0.011719
7999999 1546419.651901 0.011715
8999999 1227596.366315 0.011716
9999999 1778954.259528 0.011714
10999999 1707842.755502 0.011722
11999999 1008773.301402 0.011721
12999999 571844.874497 0.011726
13999999 489867.339026 0.011725
14999999 329752.550389 0.011726
15999999 504770.332023 0.011725
16999999 326216.592159 0.011730
17999999 299255.870353 0.011731
18999999 324647.286955 0.011730
19999999 482746.868300 0.011732
20999999 366084.872385 0.011734
21999999 333196.833697 0.011731
22999999 370361.317094 0.011729
23999999 495421.807081 0.011730
24999999 356537.507389 0.011730
25999999 391644.652973 0.011727
26999999 374568.871229 0.011729
27999999 397919.675934 0.011727
28999999 451070.977823 0.011728
29999999 352316.870975 0.011726
30999999 336145.413817 0.011726
31999999 322669.847761 0.011724
32999999 375708.351133 0.011724
33999999 467620.331571 0.011724
34999999 438090.957321 0.011726
35999999 363239.705878 0.011728
36999999 357519.273864 0.011729
37999999 367818.256586 0.011728
38999999 377303.105318 0.011730
39999999 380621.349128 0.011730
40999999 382476.019710 0.011729
41999999 463647.271992 0.011731
42999999 370705.240771 0.011730
43999999 335412.893272 0.011730
44999998 372152.195514 0.011731
45999998 358665.520372 0.011729
46999998 335411.318254 0.011728
47999998 335327.188798 0.011729
48999998 343033.167877 0.011729
49999998 473845.617307 0.011729
50999998 333515.877690 0.011730
51999998 354429.572186 0.011730
52999998 324436.737270 0.011730
53999998 333801.211365 0.011729
54999998 310186.589641 0.011730
55999998 326429.032859 0.011731
56999998 315699.914603 0.011732
57999998 330394.365322 0.011732
58999998 323987.482420 0.011732
59999998 342814.908060 0.011733
60999998 431232.068832 0.011734
61999998 309080.602658 0.011734
62999998 355234.991499 0.011735
63999998 369771.477529 0.011735
64999998 368561.688013 0.011735
65999998 357946.831294 0.011735
66999998 378290.226532 0.011735
67999998 363988.439727 0.011736
68999998 337871.510843 0.011737
69999998 312618.697412 0.011737
70999998 370778.088943 0.011737
71999998 359082.415160 0.011736
72999998 465535.694251 0.011737
73999998 389174.564640 0.011736
74999998 338531.484274 0.011736
75999998 363840.776000 0.011736
76999998 369228.633385 0.011736
77999998 370116.497869 0.011737
78999998 348001.721913 0.011737
79999998 337933.395355 0.011737
80999998 325591.208516 0.011738
81999998 343030.226108 0.011738
82999998 356773.214609 0.011739
83999998 378800.218492 0.011740
84999998 353361.635245 0.011740
85999998 311404.343281 0.011740
86999998 336976.157926 0.011740
87999998 328556.666990 0.011740
88999998 530640.509627 0.011740
89999997 358432.986764 0.011739
90999997 370842.164012 0.011740
91999997 349085.222175 0.011739
92999997 356451.087425 0.011740
93999997 372653.494111 0.011740
94999997 319832.049794 0.011740
95999997 357651.360738 0.011739
96999997 309412.354773 0.011739
97999997 368847.712370 0.011739
98999997 375771.600009 0.011739
99999997 359131.419115 0.011739


==> data/splinter/cf/21-12-1000-adversarial.csv <==
queries through fprate
999999 1348863.716069 0.002751
1999999 1788041.933159 0.002763
2999999 1741277.505655 0.002774
3999999 1916376.974347 0.002774
4999999 2014037.843771 0.002762
5999999 2092934.671137 0.002747
6999999 1891374.575386 0.002762
7999999 1855890.131304 0.002756
8999999 1422299.089586 0.002759
9999999 1739550.952317 0.002754
10999999 1826240.519529 0.002753
11999999 1670827.025961 0.002747
12999999 1657918.383994 0.002749
13999999 1962338.793868 0.002745
14999999 1995454.354979 0.002745
15999999 1792085.790731 0.002745
16999999 1695104.876139 0.002743
17999999 1673850.274093 0.002747
18999999 1918778.122092 0.002747
19999999 1894520.667326 0.002744
20999999 1117700.576957 0.002745
21999999 1191784.315642 0.002747
22999999 1347002.716904 0.002747
23999999 1279941.020318 0.002746
24999999 1397512.706884 0.002748
25999999 1486166.759800 0.002744
26999999 1391852.374570 0.002742
27999999 1129055.567599 0.002743
28999999 1206546.237265 0.002743
29999999 1337059.271838 0.002744
30999999 1271685.415549 0.002747
31999999 1323388.509812 0.002746
32999999 1323356.986134 0.002747
33999999 1400946.759820 0.002747
34999999 1335639.537602 0.002748
35999999 1193556.703492 0.002749
36999999 1350218.262782 0.002750
37999999 1369086.572820 0.002751
38999999 1430267.316962 0.002748
39999999 1411560.112699 0.002749
40999999 1394563.989569 0.002748
41999999 1412483.244418 0.002748
42999999 1454171.071593 0.002747
43999999 1364100.157690 0.002747
44999998 1485363.951666 0.002747
45999998 1387572.622082 0.002748
46999998 1498558.386832 0.002748
47999998 1596732.446721 0.002750
48999998 1332595.963567 0.002750
49999998 1418375.336155 0.002749
50999998 1512223.300942 0.002749
51999998 1406990.208755 0.002750
52999998 1160599.054808 0.002751
53999998 1173056.304356 0.002751
54999998 1315664.831753 0.002750
55999998 1408791.989045 0.002749
56999998 1387551.443470 0.002750
57999998 1489358.533280 0.002749
58999998 1340365.785823 0.002750
59999998 1365594.129038 0.002750
60999998 1344901.277522 0.002751
61999998 1272497.760404 0.002751
62999998 1364554.336554 0.002752
63999998 1418954.968045 0.002753
64999998 1199889.610156 0.002753
65999998 1378219.175439 0.002752
66999998 1281941.166592 0.002753
67999998 1114995.010397 0.002754
68999998 1319942.080941 0.002755
69999998 1391829.127922 0.002755
70999998 1387547.592882 0.002755
71999998 1201556.255662 0.002755
72999998 1258078.436158 0.002755
73999998 1244652.661005 0.002755
74999998 1223214.657047 0.002755
75999998 1325621.749741 0.002755
76999998 1388200.572772 0.002755
77999998 1403034.201765 0.002756
78999998 1306554.198481 0.002755
79999998 1308998.184420 0.002756
80999998 1313345.958966 0.002756
81999998 1345608.874560 0.002756
82999998 1343140.046526 0.002755
83999998 1281256.246124 0.002755
84999998 1127911.986772 0.002755
85999998 969181.012969 0.002754
86999998 1283133.720498 0.002754
87999998 1331573.880379 0.002754
88999998 1069731.518783 0.002756
89999997 1214612.532142 0.002756
90999997 1311358.462458 0.002756
91999997 1307042.606975 0.002756
92999997 1158249.283044 0.002756
93999997 1274028.171311 0.002756
94999997 1286033.038189 0.002756
95999997 1316090.789207 0.002756
96999997 1386468.346234 0.002756
97999997 1330463.080980 0.002756
98999997 1432137.450824 0.002756
99999997 1308763.480264 0.002755


==> data/splinter/cf/21-12-25-adversarial.csv <==
queries through fprate
999999 1225391.359757 0.041701
1999999 1403664.406299 0.041719
2999999 1689634.430695 0.041705
3999999 1721487.434002 0.041690
4999999 1658152.055860 0.041695
5999999 1889016.502448 0.041686
6999999 1680909.573789 0.041687
7999999 1299837.390342 0.041688
8999999 1434893.157855 0.041697
9999999 936969.148417 0.041695
10999999 1751531.276218 0.041695
11999999 1642920.982072 0.041687
12999999 250893.557405 0.041691
13999999 107017.295279 0.041698
14999999 93957.728794 0.041698
15999999 100491.615030 0.041696
16999999 96279.259147 0.041692
17999999 99167.459428 0.041689
18999999 98477.401504 0.041689
19999999 103923.766513 0.041686
20999999 99972.937326 0.041687
21999999 97677.473865 0.041689
22999999 102575.748857 0.041690
23999999 107846.710999 0.041691
24999999 102321.940638 0.041689
25999999 108841.239162 0.041688
26999999 106510.768984 0.041690
27999999 114639.380049 0.041691
28999999 105128.659607 0.041690
29999999 108891.586012 0.041692
30999999 107504.698762 0.041692
31999999 107045.029455 0.041691
32999999 109091.833396 0.041691
33999999 105698.234078 0.041690
34999999 100319.376768 0.041689
35999999 104963.426544 0.041688
36999999 106050.993984 0.041689
37999999 100827.348894 0.041689
38999999 100623.574353 0.041689
39999999 103937.441301 0.041689
40999999 106433.285435 0.041689
41999999 107749.436444 0.041689
42999999 101788.381141 0.041688
43999999 103349.762156 0.041688
44999998 105740.968417 0.041688
45999998 100205.069675 0.041689
46999998 105090.091108 0.041689
47999998 99549.637440 0.041690
48999998 112411.335559 0.041690
49999998 102766.494588 0.041690
50999998 106781.455307 0.041689
51999998 102910.356332 0.041691
52999998 101552.493906 0.041689
53999998 108384.647141 0.041688
54999998 108830.921912 0.041688
55999998 108481.036593 0.041688
56999998 99560.866884 0.041689
57999998 107293.938504 0.041688
58999998 104018.808265 0.041688
59999998 99704.764223 0.041688
60999998 109628.303046 0.041687
61999998 108106.623833 0.041688
62999998 101838.593976 0.041688
63999998 109797.771171 0.041688
64999998 102062.124399 0.041689
65999998 104820.528388 0.041689
66999998 104233.538997 0.041690
67999998 108017.548531 0.041690
68999998 109146.581786 0.041689
69999998 105582.907394 0.041689
70999998 104639.659729 0.041690
71999998 108131.499582 0.041690
72999998 100990.647559 0.041689
73999998 107360.138726 0.041689
74999998 105204.630897 0.041689
75999998 107663.382682 0.041688
76999998 106741.562240 0.041688
77999998 107886.515038 0.041689
78999998 102307.012910 0.041689
79999998 107799.986611 0.041690
80999998 108771.177204 0.041690
81999998 105604.382328 0.041690
82999998 103722.238484 0.041689
83999998 106403.772737 0.041690
84999998 104579.570778 0.041690
85999998 107455.718304 0.041691
86999998 111884.043377 0.041690
87999998 108606.016795 0.041690
88999998 102287.307864 0.041690
89999997 109836.469808 0.041690
90999997 105610.661439 0.041689
91999997 102337.323056 0.041690
92999997 107812.782672 0.041689
93999997 112797.852600 0.041689
94999997 102534.793388 0.041689
95999997 106752.159489 0.041689
96999997 105546.890156 0.041689
97999997 107188.063709 0.041689
98999997 106546.039503 0.041689
99999997 112351.900534 0.041689


==> data/splinter/cf/21-12-250-adversarial.csv <==
queries through fprate
999999 1476828.537082 0.005696
1999999 1950511.619198 0.005714
2999999 1942384.976818 0.005733
3999999 1926281.217795 0.005715
4999999 1924427.723306 0.005715
5999999 1614976.647438 0.005732
6999999 1790382.067533 0.005723
7999999 1557964.861661 0.005730
8999999 1504012.705899 0.005733
9999999 1570026.313641 0.005729
10999999 968663.728387 0.005730
11999999 741681.302511 0.005734
12999999 726654.410429 0.005737
13999999 680444.765917 0.005744
14999999 712938.769254 0.005746
15999999 1063950.896538 0.005748
16999999 1583468.587942 0.005744
17999999 2022310.125302 0.005750
18999999 907319.162218 0.005748
19999999 761187.940347 0.005750
20999999 647211.908181 0.005753
21999999 725402.507716 0.005753
22999999 716354.956746 0.005753
23999999 727878.851844 0.005754
24999999 712110.217571 0.005755
25999999 723901.190383 0.005756
26999999 730789.018287 0.005755
27999999 680348.474489 0.005758
28999999 700713.887308 0.005757
29999999 795463.946392 0.005758
30999999 1696338.453448 0.005760
31999999 1751285.881659 0.005760
32999999 1180096.956766 0.005760
33999999 688218.930700 0.005757
34999999 709958.517124 0.005757
35999999 680896.031942 0.005756
36999999 704477.872702 0.005757
37999999 729725.134434 0.005756
38999999 713580.798397 0.005756
39999999 726567.296479 0.005756
40999999 731655.208946 0.005757
41999999 709674.351730 0.005757
42999999 760366.070641 0.005755
43999999 716615.225637 0.005754
44999998 712234.781308 0.005756
45999998 697309.709410 0.005756
46999998 732900.335815 0.005755
47999998 709515.237904 0.005755
48999998 676933.949524 0.005756
49999998 761305.578162 0.005754
50999998 790688.848124 0.005753
51999998 727015.760248 0.005752
52999998 671520.416235 0.005752
53999998 646758.575372 0.005752
54999998 669646.145584 0.005751
55999998 1333265.781200 0.005752
56999998 2080191.377607 0.005751
57999998 2044559.121494 0.005750
58999998 684123.678615 0.005749
59999998 681275.948098 0.005750
60999998 708318.635722 0.005751
61999998 720005.644844 0.005751
62999998 733881.395960 0.005751
63999998 725028.040459 0.005752
64999998 739453.543831 0.005751
65999998 758320.865274 0.005750
66999998 689628.538484 0.005750
67999998 767093.528646 0.005750
68999998 754922.661948 0.005750
69999998 686567.041212 0.005750
70999998 771897.377787 0.005749
71999998 703136.480900 0.005750
72999998 643154.234174 0.005750
73999998 750572.686960 0.005750
74999998 712738.054510 0.005750
75999998 686028.682859 0.005749
76999998 689264.905871 0.005749
77999998 666019.295911 0.005750
78999998 708269.972682 0.005749
79999998 689629.965250 0.005749
80999998 735488.805860 0.005750
81999998 771766.318420 0.005749
82999998 643716.458349 0.005750
83999998 692308.384616 0.005751
84999998 682508.135497 0.005750
85999998 752233.758145 0.005749
86999998 670496.542920 0.005749
87999998 710642.150460 0.005749
88999998 795374.104210 0.005748
89999997 734951.845907 0.005748
90999997 718375.838434 0.005748
91999997 712527.298702 0.005749
92999997 729889.180926 0.005749
93999997 667299.266371 0.005749
94999997 741299.735653 0.005749
95999997 738755.403996 0.005750
96999997 672282.014238 0.005750
97999997 676122.007569 0.005750
98999997 617997.699813 0.005750
99999997 669378.094200 0.005750


==> data/splinter/cf/21-12-50-adversarial.csv <==
queries through fprate
999999 1359710.381399 0.021709
1999999 1678812.877838 0.021772
2999999 1783357.705889 0.021750
3999999 1970901.608650 0.021746
4999999 1256268.781218 0.021736
5999999 1559142.970292 0.021748
6999999 1119144.078609 0.021739
7999999 1414889.447613 0.021738
8999999 1695377.891255 0.021741
9999999 1729705.794341 0.021745
10999999 1471549.070275 0.021749
11999999 1715580.732656 0.021740
12999999 337864.547400 0.021733
13999999 193658.535074 0.021738
14999999 207554.398970 0.021734
15999999 183512.064909 0.021734
16999999 196846.441272 0.021734
17999999 194566.269953 0.021730
18999999 168404.857402 0.021733
19999999 204912.280127 0.021734
20999999 188069.757330 0.021733
21999999 213975.007291 0.021732
22999999 195833.217465 0.021732
23999999 180232.756186 0.021730
24999999 211548.025950 0.021730
25999999 224764.963278 0.021727
26999999 190992.014433 0.021723
27999999 214326.941604 0.021724
28999999 228831.590476 0.021721
29999999 182157.989267 0.021720
30999999 217250.799755 0.021721
31999999 212462.587994 0.021722
32999999 209417.505209 0.021722
33999999 227726.109254 0.021722
34999999 204179.263676 0.021724
35999999 195477.357662 0.021724
36999999 199182.991207 0.021728
37999999 201529.609738 0.021728
38999999 195348.517383 0.021728
39999999 206116.592324 0.021727
40999999 228770.707467 0.021727
41999999 185540.529659 0.021728
42999999 186320.949387 0.021727
43999999 196264.728932 0.021729
44999998 225239.508671 0.021728
45999998 199043.952089 0.021727
46999998 203213.372415 0.021727
47999998 194764.724213 0.021727
48999998 199941.017400 0.021728
49999998 179216.094466 0.021729
50999998 192336.283836 0.021730
51999998 192908.974743 0.021732
52999998 201301.211028 0.021732
53999998 217333.521979 0.021732
54999998 196003.719367 0.021733
55999998 211287.082732 0.021733
56999998 218797.841516 0.021733
57999998 196655.441574 0.021732
58999998 222753.315627 0.021731
59999998 199705.514249 0.021730
60999998 182961.391121 0.021730
61999998 194583.344522 0.021729
62999998 196755.114649 0.021730
63999998 222878.028439 0.021730
64999998 209274.458011 0.021728
65999998 211877.424672 0.021728
66999998 215600.135914 0.021728
67999998 197971.348003 0.021728
68999998 209340.259984 0.021730
69999998 219952.362717 0.021730
70999998 204566.957322 0.021730
71999998 199481.706630 0.021730
72999998 197805.193138 0.021730
73999998 197155.285812 0.021730
74999998 200053.934541 0.021730
75999998 192514.645552 0.021730
76999998 230439.808200 0.021731
77999998 210687.014538 0.021730
78999998 210005.810861 0.021730
79999998 203897.667023 0.021729
80999998 196829.354658 0.021729
81999998 210942.827954 0.021729
82999998 207814.921693 0.021729
83999998 230046.354340 0.021729
84999998 192388.236383 0.021729
85999998 192138.130408 0.021729
86999998 196486.584093 0.021729
87999998 192640.441624 0.021730
88999998 198144.024551 0.021730
89999997 219123.352328 0.021730
90999997 207248.130311 0.021730
91999997 224907.770946 0.021730
92999997 200395.420243 0.021730
93999997 193900.360034 0.021730
94999997 204483.338084 0.021729
95999997 193230.628678 0.021729
96999997 195846.257554 0.021730
97999997 191198.191265 0.021729
98999997 198509.038315 0.021729
99999997 220988.223980 0.021730


==> data/splinter/cf/21-12-500-adversarial.csv <==
queries through fprate
999999 1234431.031652 0.003843
1999999 1610404.501403 0.003799
2999999 1912484.700122 0.003770
3999999 1847742.336027 0.003775
4999999 1739923.234587 0.003792
5999999 1678934.078332 0.003792
6999999 1832340.815392 0.003786
7999999 1718328.204124 0.003785
8999999 1784134.052696 0.003777
9999999 1871873.970469 0.003766
10999999 1520140.339356 0.003761
11999999 1897209.205259 0.003756
12999999 1974438.913822 0.003754
13999999 2011590.786110 0.003754
14999999 2032144.461085 0.003749
15999999 1989309.451010 0.003753
16999999 1392292.269993 0.003752
17999999 1105364.444184 0.003752
18999999 1064023.348928 0.003751
19999999 1030823.689978 0.003751
20999999 1054375.182539 0.003751
21999999 1075533.652910 0.003753
22999999 1116218.430552 0.003751
23999999 1042555.010415 0.003752
24999999 1136251.302428 0.003751
25999999 1071236.131509 0.003753
26999999 1051147.800841 0.003752
27999999 1089906.377042 0.003754
28999999 1088789.712244 0.003754
29999999 1025322.386992 0.003757
30999999 897470.300464 0.003757
31999999 1169292.507875 0.003755
32999999 1052128.772145 0.003754
33999999 1155241.329914 0.003754
34999999 1031551.019482 0.003753
35999999 1100526.491874 0.003755
36999999 1085862.397345 0.003756
37999999 1014178.211395 0.003757
38999999 923215.263333 0.003758
39999999 1023126.757220 0.003758
40999999 1115466.387651 0.003756
41999999 1006761.409627 0.003756
42999999 1156029.270661 0.003756
43999999 997207.818109 0.003756
44999998 847225.587594 0.003757
45999998 919942.889945 0.003757
46999998 1069884.880387 0.003757
47999998 1009491.236607 0.003757
48999998 1089670.037016 0.003757
49999998 1003780.236370 0.003757
50999998 1073950.052731 0.003757
51999998 1008245.431136 0.003757
52999998 1040437.649693 0.003755
53999998 1038747.353791 0.003756
54999998 1086807.676340 0.003756
55999998 970796.499696 0.003757
56999998 999704.087590 0.003756
57999998 925291.929604 0.003756
58999998 1054607.580519 0.003757
59999998 1064497.929552 0.003757
60999998 1079942.763034 0.003757
61999998 1003163.979190 0.003758
62999998 1052466.507885 0.003759
63999998 1008768.213310 0.003759
64999998 1011567.271752 0.003759
65999998 955545.171965 0.003759
66999998 1009126.540432 0.003760
67999998 1014381.906673 0.003760
68999998 1071936.592807 0.003761
69999998 894689.658998 0.003760
70999998 862044.441839 0.003760
71999998 869281.755949 0.003759
72999998 971125.524772 0.003759
73999998 908975.221335 0.003759
74999998 963863.782915 0.003758
75999998 931064.886843 0.003757
76999998 978932.395908 0.003757
77999998 1042830.073968 0.003756
78999998 983480.478404 0.003757
79999998 975834.436026 0.003757
80999998 971080.258812 0.003758
81999998 925196.049043 0.003759
82999998 997086.513208 0.003759
83999998 1051689.486576 0.003760
84999998 1041085.393988 0.003759
85999998 1021390.991536 0.003760
86999998 1034083.388484 0.003759
87999998 1081113.806688 0.003759
88999998 1012163.164751 0.003758
89999997 927868.368750 0.003759
90999997 926214.081418 0.003759
91999997 953048.994343 0.003759
92999997 994884.304904 0.003758
93999997 1000174.030281 0.003758
94999997 1227837.532538 0.003758
95999997 1640794.078702 0.003758
96999997 1603047.071874 0.003759
97999997 1685198.229868 0.003758
98999997 1712029.748229 0.003758
99999997 1856603.381246 0.003758


==> data/splinter/cf/21-200000000-16Mqueryset-fprates.csv <==
queries fprate
2499999 0.001729
4999999 0.001747
7499999 0.001762
9999999 0.001769
12499999 0.001769
14999999 0.001771
17499999 0.001775
19999999 0.001775
22499999 0.001773
24999999 0.001770
27499999 0.001768
29999999 0.001767
32499999 0.001768
34999999 0.001769
37499999 0.001767
39999998 0.001771
42499998 0.001773
44999998 0.001774
47499998 0.001775
49999998 0.001777
52499998 0.001779
54999998 0.001778
57499998 0.001779
59999998 0.001780
62499998 0.001779
64999998 0.001779
67499998 0.001777
69999998 0.001777
72499998 0.001777
74999998 0.001778
77499998 0.001777
79999998 0.001776
82499998 0.001778
84999997 0.001777
87499997 0.001776
89999997 0.001776
92499997 0.001776
94999997 0.001775
97499997 0.001775
99999997 0.001774
102499997 0.001775
104999997 0.001774
107499997 0.001773
109999997 0.001773
112499997 0.001774
114999997 0.001772
117499997 0.001773
119999997 0.001774
122499997 0.001774
124999997 0.001774
127499997 0.001774
129999996 0.001774
132499996 0.001773
134999996 0.001773
137499996 0.001773
139999996 0.001773
142499996 0.001774
144999996 0.001774
147499996 0.001774
149999996 0.001774
152499996 0.001773
154999996 0.001773
157499996 0.001773
159999996 0.001773
162499996 0.001773
164999996 0.001773
167499996 0.001773
169999996 0.001773
172499996 0.001772
174999995 0.001772
177499995 0.001772
179999995 0.001772
182499995 0.001772
184999995 0.001773
187499995 0.001773
189999995 0.001773
192499995 0.001773
194999995 0.001773
197499995 0.001773
199999995 0.001773


==> data/splinter/cf/21-200000000-16Mqueryset-queries-averaged.csv <==
queries through
12499999 5406660.671253
24999999 5355296.895629
37499999 5913648.960611
49999998 5733121.774480
62499998 5345720.053047
74999998 5171332.244078
87499997 5075359.243511
99999997 5159685.406519
112499997 5106329.333800
124999997 5150622.066428
137499996 5312413.557399
149999996 4964137.242944
162499996 5132432.626816
174999995 4797207.903443
187499995 4688059.004298
199999995 4889491.639987


==> data/splinter/cf/21-200000000-16Mqueryset-queries.csv <==
queries through
2499999 5248902.979277
4999999 5457919.441109
7499999 5305861.703776
9999999 5592916.236012
12499999 5427702.996092
14999999 4698824.166241
17499999 5164862.408065
19999999 5132700.847717
22499999 5819570.050165
24999999 5960527.005956
27499999 6309801.140307
29999999 6472039.494974
32499999 5936056.796191
34999999 5313236.547416
37499999 5537110.824166
39999998 5301730.061246
42499998 5474676.337135
44999998 6594131.223211
47499998 6070716.563100
49999998 5224354.687709
52499998 5649551.538599
54999998 4887948.664808
57499998 4795657.052973
59999998 5796012.806870
62499998 5599430.201983
64999998 5674750.537966
67499998 3944325.062873
69999998 5274061.322566
72499998 5427149.205357
74999998 5536375.091627
77499998 5153544.711123
79999998 4936087.538551
82499998 5144297.546170
84999997 5203258.073378
87499997 4939608.348333
89999997 5159298.500501
92499997 4779475.022464
94999997 5302283.163130
97499997 5299990.036019
99999997 5257380.310480
102499997 4553054.006505
104999997 4796798.041371
107499997 5667430.636316
109999997 5363770.945526
112499997 5150593.039283
114999997 5300585.608698
117499997 5260931.689959
119999997 5271992.644516
122499997 5186894.170761
124999997 4732706.218208
127499997 5107847.083317
129999996 5280988.854997
132499996 5777434.726542
134999996 5095042.930832
137499996 5300754.191306
139999996 5060984.867655
142499996 5323475.675975
144999996 4765099.647764
147499996 5164510.311461
149999996 4506615.711865
152499996 5115947.841889
154999996 4865431.884927
157499996 5267604.862210
159999996 5130446.738780
162499996 5282731.806272
164999996 4651136.830864
167499996 4189583.689448
169999996 5036687.229782
172499996 5117298.721289
174999995 4991333.045832
177499995 4344486.499074
179999995 4674557.319422
182499995 4474577.241942
184999995 5220874.308495
187499995 4725799.652559
189999995 4503084.612960
192499995 4725674.590048
194999995 5017531.254202
197499995 5203346.792657
199999995 4997820.950066


==> data/splinter/cf/22-100000000-16Mqueryset-fprates.csv <==
queries fprate
999999 0.001773
1999999 0.001786
2999999 0.001767
3999999 0.001761
4999999 0.001744
5999999 0.001745
6999999 0.001744
7999999 0.001750
8999999 0.001747
9999999 0.001741
10999999 0.001743
11999999 0.001745
12999999 0.001742
13999999 0.001739
14999999 0.001737
15999999 0.001738
16999999 0.001739
17999999 0.001742
18999999 0.001745
19999999 0.001746
20999999 0.001746
21999999 0.001744
22999999 0.001743
23999999 0.001745
24999999 0.001744
25999999 0.001743
26999999 0.001740
27999999 0.001741
28999999 0.001742
29999999 0.001740
30999999 0.001740
31999999 0.001740
32999999 0.001744
33999999 0.001746
34999999 0.001746
35999999 0.001748
36999999 0.001748
37999999 0.001749
38999999 0.001751
39999999 0.001751
40999999 0.001751
41999999 0.001749
42999999 0.001749
43999999 0.001750
44999998 0.001750
45999998 0.001749
46999998 0.001749
47999998 0.001749
48999998 0.001748
49999998 0.001749
50999998 0.001748
51999998 0.001749
52999998 0.001749
53999998 0.001749
54999998 0.001750
55999998 0.001750
56999998 0.001750
57999998 0.001751
58999998 0.001751
59999998 0.001750
60999998 0.001750
61999998 0.001751
62999998 0.001750
63999998 0.001751
64999998 0.001751
65999998 0.001750
66999998 0.001750
67999998 0.001751
68999998 0.001752
69999998 0.001753
70999998 0.001752
71999998 0.001753
72999998 0.001753
73999998 0.001751
74999998 0.001751
75999998 0.001751
76999998 0.001751
77999998 0.001750
78999998 0.001750
79999998 0.001750
80999998 0.001750
81999998 0.001749
82999998 0.001750
83999998 0.001750
84999998 0.001750
85999998 0.001750
86999998 0.001751
87999998 0.001750
88999998 0.001750
89999997 0.001750
90999997 0.001749
91999997 0.001750
92999997 0.001750
93999997 0.001749
94999997 0.001749
95999997 0.001749
96999997 0.001749
97999997 0.001749
98999997 0.001749
99999997 0.001749


==> data/splinter/cf/22-100000000-16Mqueryset-inserts.csv <==
fill through
1.000000 911348.673489
2.000000 661488.479190
3.000000 710874.207654
4.000000 669224.877940
5.000000 626192.502351
6.000000 591071.151759
7.000000 531994.774293
8.000000 502347.474070
9.000000 536286.919831
10.000000 548460.914821
11.000000 539779.161948
12.000000 549517.208851
13.000000 508603.441377
14.000000 482014.801876
15.000000 516622.119305
16.000000 504941.912960
17.000000 532974.992376
18.000000 493226.557539
19.000000 501812.569542
20.000000 528988.888749
21.000000 512105.783671
22.000000 47843.107732
22.999999 26120.162838
23.999999 17293.700579
24.999999 11981.383051
25.999999 10054.636006
26.999999 8847.226042
27.999999 8047.457030
28.999999 7054.923207
29.999999 6524.412297
30.999999 5949.115299
31.999999 5526.915630
32.999999 5265.040161
33.999999 4791.649007
34.999999 4608.983116
35.999999 4401.912691
36.999999 4219.216584
37.999999 3874.494211
38.999999 3949.631394
39.999999 3714.288396
40.999999 3680.269411
41.999999 3538.182901
42.999999 3437.572968
43.999999 3333.795665
44.999999 3249.254367
45.999999 3179.853091
46.999999 3136.648480
47.999999 3067.977840
48.999999 3016.536688
49.999999 2940.814968
50.999999 2862.250045
51.999999 2839.313883
52.999999 2782.457443
53.999999 2730.473320
54.999999 2706.559472
55.999999 2601.223393
56.999999 2690.424870
57.999999 2594.116267
58.999999 2563.434351
59.999999 2521.227378
60.999999 2520.641308
61.999999 2486.744979
62.999999 2453.565471
63.999999 2366.104641
64.999999 2458.346348
65.999999 2375.163210
66.999999 2366.442388
67.999998 2353.207180
68.999998 2205.238323
69.999998 2236.431606
70.999998 2224.223562
71.999998 2298.784680
72.999998 2283.139075
73.999998 2208.156105
74.999998 2197.348084
75.999998 2225.640688
76.999998 2225.623010
77.999998 2178.482331
78.999998 2070.449994
79.999998 2205.681205
80.999998 2134.514679
81.999998 2088.933077
82.999998 2095.796011
83.999998 2002.268216
84.999998 2039.184250
85.999998 2040.591338
86.999998 2072.288854
87.999998 2018.179348
88.999998 1976.520764
89.999998 2155.550214


==> data/splinter/cf/22-100000000-16Mqueryset-queries.csv <==
queries through
999999 1036245.843355
1999999 1129180.508538
2999999 1032926.601269
3999999 1167356.963751
4999999 1318989.759364
5999999 1129078.513862
6999999 1478629.369719
7999999 1533215.582377
8999999 1625376.681046
9999999 1923502.313012
10999999 1725262.326137
11999999 2114992.121654
12999999 1711145.029808
13999999 1831082.627604
14999999 2047007.479765
15999999 1945347.409867
16999999 2238573.759886
17999999 2190359.788499
18999999 2531504.574429
19999999 2649217.156330
20999999 2164567.757465
21999999 2890674.683471
22999999 2952892.505854
23999999 2635719.801899
24999999 2872927.541894
25999999 2988902.206109
26999999 2592278.638846
27999999 2829870.986182
28999999 2854769.320365
29999999 2853360.116874
30999999 2727143.807747
31999999 2859724.780087
32999999 2800916.459866
33999999 2726838.911991
34999999 2859651.179749
35999999 2738728.079905
36999999 3044751.761389
37999999 2782531.268695
38999999 2884437.880746
39999999 3045539.959007
40999999 3279258.362929
41999999 2864369.251569
42999999 2577558.742564
43999999 2708845.192206
44999998 2882157.123835
45999998 2997817.588795
46999998 3019423.954298
47999998 3199508.555486
48999998 3231320.543767
49999998 3130262.754256
50999998 3122170.532955
51999998 3154584.083861
52999998 3099862.056139
53999998 3140604.880500
54999998 2985101.359117
55999998 3117080.666931
56999998 3230266.303154
57999998 2764913.250847
58999998 3091438.570024
59999998 3350487.831028
60999998 3224371.086420
61999998 3456846.457251
62999998 3519738.694599
63999998 3418616.417563
64999998 3650900.859787
65999998 3830962.605974
66999998 3374536.423059
67999998 3141117.861024
68999998 3238656.605240
69999998 3095438.561735
70999998 3124043.261751
71999998 3518364.101427
72999998 3180540.182945
73999998 3359131.462969
74999998 3190810.465858
75999998 2859430.401464
76999998 3411932.894104
77999998 3488331.531029
78999998 3226170.696692
79999998 3642085.020833
80999998 3680123.652155
81999998 3729645.459903
82999998 3461752.823925
83999998 3251937.341671
84999998 3323308.020804
85999998 3165147.923188
86999998 3290361.215854
87999998 3715193.282931
88999998 3324976.558915
89999997 3477217.249797
90999997 3383751.226610
91999997 3786014.462575
92999997 3536155.421103
93999997 3245278.120335
94999997 3377123.366317
95999997 3126230.953438
96999997 3366617.962927
97999997 3686323.371659
98999997 3058571.647041
99999997 3764861.791924


==> data/splinter/cf/26-12-100000000-0-inserts-averaged.csv <==
fill through
5.000000 413074.989303
10.000000 378863.071202
15.000000 405770.309692
20.000000 357911.043529
24.999999 321110.812483
29.999999 386776.597910
34.999999 317533.938821
39.999999 279438.991491
44.999999 305195.335359
49.999999 299275.714937
54.999999 286339.617811
59.999999 304868.503092
64.999999 256707.679616
69.999998 308371.423180
74.999998 294832.129972
79.999998 324678.885318
84.999998 377623.269410
89.999998 254304.966056


==> data/splinter/cf/26-12-100000000-0-inserts.csv <==
fill through
1.000000 386624.433534
2.000000 388572.616386
3.000000 402273.054237
4.000000 454723.414405
5.000000 433181.427954
6.000000 415617.746223
7.000000 463264.734145
8.000000 444917.442628
9.000000 423556.499193
10.000000 146958.933820
11.000000 340010.548571
12.000000 384973.345135
13.000000 435212.518969
14.000000 460293.410574
15.000000 408361.725212
16.000000 410775.834894
17.000000 417536.731881
18.000000 418528.695661
19.000000 400101.592207
20.000000 142612.363001
21.000000 418951.187735
22.000000 315483.211301
22.999999 431733.685880
23.999999 110276.560268
24.999999 329109.417229
25.999999 403416.987674
26.999999 384976.967514
27.999999 302715.871846
28.999999 411328.230107
29.999999 431444.932408
30.999999 348292.167476
31.999999 285195.028830
32.999999 390063.802815
33.999999 356760.322881
34.999999 207358.372101
35.999999 312125.272608
36.999999 306578.503154
37.999999 322811.351849
38.999999 133388.125857
39.999999 322291.703986
40.999999 404393.877400
41.999999 404719.086216
42.999999 124328.694561
43.999999 210881.420857
44.999999 381653.597760
45.999999 412424.201640
46.999999 114364.509918
47.999999 332066.436148
48.999999 345597.607192
49.999999 291925.819785
50.999999 102406.605901
51.999999 430475.551462
52.999999 376548.356761
53.999999 281747.073007
54.999999 240520.501922
55.999999 341719.020990
56.999999 254587.088095
57.999999 405516.100359
58.999999 211939.369918
59.999999 310580.936099
60.999999 272717.039344
61.999999 402317.669381
62.999999 222377.928720
63.999999 193709.742366
64.999999 192416.018268
65.999999 376795.506902
66.999999 198637.484105
67.999998 344994.591860
68.999998 206686.133446
69.999998 414743.399585
70.999998 287706.528529
71.999998 202713.646498
72.999998 331900.233289
73.999998 263569.681960
74.999998 388270.559586
75.999998 110394.764396
76.999998 295134.662069
77.999998 388401.794401
78.999998 398568.077209
79.999998 430895.128513
80.999998 391784.921353
81.999998 413275.658952
82.999998 392486.076174
83.999998 368200.577411
84.999998 322369.113161
85.999998 90729.793704
86.999998 268436.888497
87.999998 300873.223638
88.999998 305747.945470
89.999998 305736.978972


==> data/splinter/cf/26-12-100000000-100-zipfian_quartiles.csv <==
filter median box_top box_bottom whisker_top whisker_bottom
CF 135913146.063140 138490728.045757 130925697.048411 143343281.357060 37957636.241344


==> data/splinter/cf/26-12-100000000-100-zipfian_trials.csv <==
trial through
0 130925697.048411
1 138746673.548502
2 83046752.830441
3 137981469.088701
4 78603251.659315
5 82875171.758793
6 137618971.600949
7 138938675.247519
8 138487659.364674
9 135262720.782576
10 138228846.148530
11 131903325.414737
12 132023832.942323
13 139477016.977143
14 138490728.045757
15 129093056.729944
16 114519333.726516
17 132822762.633769
18 140258552.615892
19 38217373.541577
20 137010512.816648
21 138811000.494167
22 137083762.291273
23 124675842.808697
24 136219553.227109
25 139715148.754719
26 141010310.673916
27 139407406.994348
28 140885351.727325
29 129531161.959288
30 130021089.420704
31 81096226.349299
32 141492548.294944
33 140626208.506479
34 132642706.972364
35 140016017.832440
36 133623742.266526
37 109826386.448303
38 132150498.273454
39 139499197.879612
40 136680362.038943
41 141390919.026835
42 126619943.907365
43 82833708.017806
44 140925854.680077
45 138684521.836571
46 141934366.710146
47 128897871.638344
48 129951307.245175
49 136468096.488403
50 140974926.199626
51 142691213.360464
52 139416736.142674
53 135675637.539821
54 143343281.357060
55 137410391.248607
56 118158616.126288
57 131563713.675259
58 137312276.953370
59 93891952.896285
60 142666173.992812
61 37957636.241344
62 133575371.907229
63 137137152.237324
64 137766474.803889
65 137999939.280027
66 102076751.509460
67 135126735.365099
68 84622414.785228
69 126020927.035143
70 130983317.964624
71 127591218.151637
72 133029493.969108
73 136747087.628901
74 112747325.351574
75 136751014.692529
76 133001892.616932
77 134819402.669155
78 131669383.444945
79 138387618.183026
80 132293856.405602
81 139901816.904896
82 135654839.825548
83 137175716.605944
84 137717145.509182
85 130985719.936812
86 136474242.533835
87 140508838.708499
88 134604719.779894
89 123193065.708717
90 131780259.053633
91 135913146.063140
92 136776639.644162
93 132989157.393998
94 133115910.679224
95 134938562.472506
96 125260698.829439
97 136665418.455845
98 136211203.643922
99 135929403.704892


==> data/splinter/cf/stats_adversarial.csv <==
freq through
0.001 1384294.147467
0.002 1116889.032059
0.004 799819.199824
0.01 400554.250831
0.02 226809.170649
0.04 119019.411139
0.1 33762.680709


==> data/splinter/cf/stats_splinter_zipfian_quartiles_avg.csv <==
filter whisker_bottom box_bottom median box_top whisker_top
CF 38567465.488868 80310512.565784 87711527.312054 91496247.281418 97793103.043615


==> data/splinter/cf/stats_splinter_zipfian_quartiles_max.csv <==
filter whisker_bottom box_bottom median box_top whisker_top
CF 41525997.350641 94001748.432521 100862373.291644 104821802.935010 111974559.380109


==> data/splinter/cf/stats_splinter_zipfian_quartiles_med.csv <==
filter whisker_bottom box_bottom median box_top whisker_top
CF 39948705.861674 84379640.880248 90269816.481463 94750795.906765 100814581.821115


==> data/splinter/cf/stats_splinter_zipfian_quartiles_min.csv <==
filter whisker_bottom box_bottom median box_top whisker_top
CF 24302576.802218 58837027.318032 67386807.010923 72364659.994645 83602952.856295


==> data/splinter/cf/stats_splinter_zipfian_trials.csv <==
trial avg_through min_through, med_through, max_through fprate
0 54164315.032656 24302576.802218 69091311.076719 80820489.610526 0.000110
1 57800661.701975 39142466.836545 61446197.709286 79250606.267138 0.000099
2 58752611.553584 41725255.880132 60234432.410943 80175102.423693 0.001367
3 65387555.309698 44363210.476816 69409257.806806 81908802.739030 0.000132
4 65412790.686265 42818117.201750 71449495.923806 80416234.429407 0.000097
5 68118406.138286 47541396.671151 71935200.771145 86591332.207646 0.000334
6 69564975.426172 45039161.550969 76264852.580040 82699305.325835 0.000063
7 69846888.635422 44430621.584396 72876736.288242 87422521.790064 0.000101
8 70867352.615395 48484378.333301 74902439.572457 90464171.664812 0.000073
9 75896431.729262 55824437.708295 79539940.981364 94921689.606075 0.000052
10 73755124.137249 49061935.787738 80425288.927850 95819399.595642 0.000083
11 73553965.809175 45713031.871126 79537410.420992 83620430.143493 0.000037
12 74305301.163101 55633442.374880 74441872.064199 94585902.917029 0.000070
13 78130066.246483 66732509.409284 82798592.423929 94001748.432521 0.000237
14 76698527.234880 53802780.527698 82404225.688693 91442784.249895 0.000383
15 84910618.837081 63097852.149113 88057624.909741 96548394.882935 0.000079
16 78746916.073899 61170310.378155 82778030.710649 92607169.647074 0.000097
17 78066206.388314 51296519.531150 82270670.505965 89928057.553957 0.000024
18 81140708.536895 59535503.997809 85883353.229643 105061881.448173 0.000048
19 78932578.948365 57107939.716859 86541873.285389 98024800.274469 0.000087
20 86891919.485947 67420427.040985 89039266.316446 104622209.202570 0.000029
21 38567465.488868 31831522.119725 39948705.861674 41525997.350641 0.014250
22 82709975.815603 63410736.705939 84750072.037561 92313089.072900 0.000620
23 84298622.813399 66506165.121507 87878095.505914 93505133.431825 0.000856
24 88177434.160114 72364659.994645 92554028.414087 99104098.945532 0.000101
25 88116285.299384 61123199.921762 93105535.124063 102467415.361915 0.000295
26 74940328.763222 59712900.374997 77816167.086874 84146751.935375 0.001911
27 88567448.097261 67686476.242047 94843366.180752 105243217.074660 0.000038
28 87711527.312054 66129693.555000 94091965.487067 101608461.952711 0.000026
29 79537157.373810 59667295.162176 82428678.585854 99163063.742017 0.000602
30 81661784.652974 69616067.388353 88183421.516755 93713685.946696 0.000674
31 87252192.865737 52261621.678121 94283586.170484 99682014.374146 0.000153
32 85009291.515563 67929244.898514 88145334.026743 95794616.342562 0.000325
33 77129725.256206 64220301.321654 79577285.459638 88172536.018481 0.001327
34 92364077.024251 75918038.885220 93635589.014673 108694470.712275 0.000099
35 90475466.672457 73611683.646428 96367894.072411 103622647.765896 0.000289
36 92670590.339462 70535292.333519 95871761.931241 102693654.559085 0.000399
37 96392231.557274 78327550.149214 98383558.139764 106723585.912487 0.000102
38 88853663.347686 67386807.010923 89936145.336811 101579562.192087 0.000098
39 94307504.708302 67763073.190895 98245338.258700 106127820.346826 0.000062
40 92799587.227436 70016733.999426 97919216.646267 100862373.291644 0.000116
41 86727786.628830 56223996.401664 92700743.459963 106770305.042762 0.000128
42 89848066.918840 78527453.197638 92216894.135006 100165272.699955 0.000301
43 94640687.167101 81661317.850347 100046021.169738 106042289.665118 0.000207
44 90031285.871840 70193664.319858 94741828.517290 101067270.375162 0.000190
45 70219689.320007 61006112.812504 66601840.874882 92487250.631226 0.000035
46 94229480.823830 82915302.018988 97773693.010159 103162976.870861 0.000072
47 86640847.694054 74601812.824052 89122588.119959 95184610.552166 0.000062
48 87889680.872569 73261683.406961 88090204.369274 100395558.500492 0.000096
49 91595641.879359 83602952.856295 95020001.710360 99923059.244382 0.000202
50 88555761.792085 67264423.173939 95609606.853297 101841290.532834 0.000156
51 92876467.796478 75325027.493635 94750795.906765 101907712.375673 0.000099
52 84392814.795748 66322673.069015 86072593.625464 95498214.183395 0.000468
53 93363707.659559 79314720.812183 97965261.518266 102712640.844709 0.000130
54 89301102.779318 67553411.109835 96312205.645821 100555063.953021 0.000124
55 84217618.325754 67866547.221544 89573629.523468 101813294.780032 0.000153
56 80310512.565784 57653502.450274 84587340.658597 101715948.043494 0.000046
57 90923225.337757 80678994.417014 94435840.290107 100309957.769508 0.000099
58 85000403.751918 58780999.629680 90269816.481463 100615768.503240 0.000044
59 69993896.532222 57268192.673107 72203208.710595 77871309.873303 0.001981
60 88902876.274756 69050759.213098 89993610.453658 103296181.140183 0.000141
61 90291660.120521 71977658.134915 93822712.602267 103205564.844056 0.000095
62 90401772.597957 82203717.252094 89638666.535197 100680600.861826 0.000051
63 90610980.782317 67443617.136074 99446085.304852 104827297.028146 0.000077
64 83262629.483797 55797655.382521 90591198.159187 108101096.145115 0.000088
65 87537082.896742 69485460.167460 89076543.473807 95988634.945622 0.000025
66 94115166.847368 65240934.772113 99095260.273701 110836482.936723 0.000034
67 90299731.900096 65432607.685714 94110561.087165 99606554.111261 0.000158
68 91496247.281418 67128961.447837 98190351.816031 105434072.074732 0.000055
69 97793103.043615 73065766.496423 100814581.821115 108192322.672783 0.000045
70 81965197.577109 72653298.459750 84379640.880248 88066930.867459 0.001474
71 80740487.155803 58027191.541957 84834191.572571 90311393.685427 0.001515
72 93873619.823105 67288411.589756 99147332.936744 106248472.678205 0.000056
73 88934581.500540 64616179.891445 94292476.403308 100553041.729512 0.000042
74 92662089.159462 71271773.526812 97046863.930592 101558929.568882 0.000197
75 93824473.175583 83462003.922714 93192302.315829 103004645.509512 0.000040
76 92980528.017823 70741869.990591 96892652.630151 106678045.658204 0.000055
77 92146874.746596 79066384.136121 93363707.659559 106215745.422101 0.000112
78 90769800.524286 73266514.272317 94555494.619792 97350129.475672 0.000618
79 87024400.771732 59923298.178332 95106757.335109 103522883.733449 0.000563
80 86752991.676918 70872726.757289 87314121.314252 100587430.594673 0.000387
81 92796314.872744 79112046.391304 93386367.456715 109372094.803732 0.000086
82 92352049.707567 74826216.113077 98352594.049668 108502235.146044 0.000044
83 84573605.254389 68472046.287103 85458398.851439 102761193.262976 0.000542
84 92984332.140034 76836783.304904 93480658.851684 109110747.408620 0.000060
85 88921374.831161 70449325.799952 87247092.490643 110618245.373392 0.000041
86 92006731.212455 58682346.589675 98025761.170035 107159313.751755 0.000053
87 84843404.528262 65570330.736748 87338532.887325 97506752.342600 0.000191
88 95320252.217387 81629987.592242 97011088.367400 111974559.380109 0.000034
89 90432511.573101 68724743.656706 92620035.566094 102722136.620442 0.000365
90 72217443.834688 59004012.272835 72192255.214086 79385870.902697 0.002146
91 88419362.425661 58999834.800463 93914350.112697 103815208.928108 0.000074
92 82529972.822880 71353140.965265 82952443.364219 103128931.790525 0.000393
93 88277459.586579 65251151.682827 94472418.777338 103777501.037775 0.000177
94 92028746.099132 75431847.325941 92886733.916662 105460758.051929 0.000058
95 88864638.716368 68051746.548075 92383873.471047 105830184.885333 0.000122
96 87305134.938817 68411619.029376 87966994.783557 105706010.443754 0.000082
97 83056892.310095 58837027.318032 87707757.751173 93091667.364854 0.001205
98 95011154.309516 77438339.721996 99553998.088563 102800279.616761 0.000206
99 87714835.560998 70058919.551343 91768376.617418 104821802.935010 0.000112


==> data/splinter/qf/011224-24-9-inserts.csv <==
fill through
0.899994 674706.870666
1.999998 636956.964419
2.999997 575535.323458
3.999996 388427.647328
4.999995 722339.427026
5.999994 1046110.103070
6.999999 1019227.498056
7.999998 611844.336578
8.999997 1166314.443023
9.999996 1069510.671393
10.999995 1014408.455218
11.999995 593549.117488
13.000000 1156138.235193
13.999999 1060438.657481
14.999998 1003127.074003
15.999997 597231.912743
16.999996 1122265.776553
17.999995 1029844.699527
18.999994 979061.624650
19.999999 571400.838507
20.999998 1110293.436396
21.999997 1025726.932577
22.999996 526796.367701
23.999995 1169028.805552
24.999994 1075158.288688
25.999999 1005821.273126
26.999998 527971.752888
27.999997 1132982.171799
28.999996 1059280.352058
29.999995 999773.553424
30.999994 515426.987936
31.999999 1126832.741170
32.999998 1031789.081382
33.999997 965499.778439
34.999996 523992.754076
35.999995 1098113.652132
36.999995 1015630.486107
37.999994 127993.921181
38.999999 1151851.978991
39.999998 1041382.949008
40.999997 969836.406729
41.999996 640940.712640
42.999995 1129496.354444
43.999994 1031135.913857
44.999999 981513.224480
45.999998 658810.409214
46.999997 1121605.540774
47.999996 1027410.346855
48.999995 973110.296506
49.999994 634349.040945
50.999993 1104039.167687
51.999998 1009658.899427
52.999997 958204.352048
53.999996 664590.958787
54.999995 1058778.982443
55.999994 990886.808611
56.999993 560351.363538
57.999998 1109433.687774
58.999997 1046292.773887
59.999996 976571.185760
60.999995 588498.167213
61.999995 1104409.818907
62.999994 1023599.180008
63.999999 955465.195082
64.999998 528297.609039
65.999997 1083497.478091
66.999996 997330.892100
67.999995 933679.857977
68.999994 554598.014618
69.999993 1059628.247153
70.999998 971392.012228
71.999997 920196.136506
72.999996 546862.674794
73.999995 1033479.736597
74.999994 955432.294217
75.999993 129845.846174
76.999998 1054174.965913
77.999997 968789.157914
78.999996 912776.653392
79.999995 466331.267198
80.999994 1037589.520947
81.999993 954155.363328
82.999992 897642.092422
83.999997 417127.868526
84.999996 1003031.118285
85.999995 922655.579753
86.999995 860166.319740
87.999994 478858.767318
88.999993 952600.499659
89.999998 867357.700460


==> data/splinter/qf/011324-25-9-adversarial.csv <==
freq through
0.1 336175.768936
0.05 609167.070148
0.03 904473.874195
0.02 1274664.665681
0.004 2246170.341338
0.002 4259572.649429
0.001 5533665.144807


==> data/splinter/qf/011424-25-9-inserts.csv <==
fill through
0.899997 591099.132110
1.999998 582820.409981
2.999997 1082410.474940
3.999999 734390.012760
4.999998 1068778.248835
5.999997 717093.874620
6.999999 1047190.597458
7.999998 713063.176976
8.999997 1031541.668204
9.999999 682440.347866
10.999998 1012122.766006
11.999997 736788.943686
13.000000 998928.268409
13.999999 760579.279142
14.999998 967802.784484
16.000000 711873.216578
16.999999 961887.862309
17.999998 730229.268452
18.999997 221828.206501
19.999999 1071765.092932
20.999998 752003.585836
21.999997 1054105.761166
22.999999 777212.093698
23.999998 1030774.807542
24.999997 754597.832980
25.999999 1024236.504327
26.999998 782763.270238
27.999997 1009458.483755
28.999999 685070.927488
29.999998 992607.449348
30.999997 751136.630738
31.999999 980902.016499
32.999998 754390.855868
33.999997 961752.768797
34.999996 692930.557018
35.999998 931357.990424
36.999997 720648.434111
37.999997 228463.733500
38.999999 1030353.743168
39.999998 680131.022069
40.999997 1040198.154239
41.999999 688012.351805
42.999998 1019218.327122
43.999997 692005.956039
44.999999 1002066.578469
45.999998 675720.741403
46.999997 978467.783325
47.999999 187352.943476
48.999998 946140.506704
49.999997 755375.859957
50.999996 947861.729204
51.999998 777880.553971
52.999997 926494.829705
53.999996 742768.091945
54.999998 920587.670444
55.999997 737490.136951
56.999996 630542.834647
57.999998 1036637.358428
58.999997 611164.539255
59.999996 1014141.719432
60.999998 661086.439990
61.999997 987919.810862
62.999997 361094.699868
63.999999 965244.356739
64.999998 660588.604717
65.999997 957430.598951
66.999996 658652.638191
67.999998 940892.929248
68.999997 330922.012255
69.999996 920458.660229
70.999998 643035.641052
71.999997 907798.194922
72.999996 705802.174133
73.999998 889054.046177
74.999997 699595.101183
75.999996 219516.263989
76.999998 965977.953898
77.999997 626109.542673
78.999996 967306.167750
79.999998 668808.027012
80.999997 939196.735215
81.999996 565567.760628
82.999995 912337.371018
83.999997 161641.050839
84.999996 501230.879541
85.999995 555409.525638
86.999997 865350.890766
87.999997 622519.062726
88.999996 839460.214053
89.999998 624816.118280


==> data/splinter/qf/0124-25-9-adversarial.csv <==
freq through
0.1 2572505.322932
0.05 4049059.211215
0.03 5408648.694286
0.02 6618871.355352
0.01 8798860.512368
0.004 11154566.824667
0.002 12461043.662251
0.001 13070684.891471


==> data/splinter/qf/0124-25-9-fixeduniverse.csv <==
queries through
1999999 574615.431248
3999999 13181135.159360
5999999 13437970.328962
7999999 13641913.414776
9999999 14445022.245334
11999999 14431680.424869
13999999 14461838.822806
15999999 14465813.665854
17999999 14512419.002561
19999999 14471047.052609
21999999 14430951.504787
23999999 14439182.164722
25999999 14464244.387873
27999999 14497586.151906
29999999 14466022.928646
31999999 14459120.451703
33999999 14494854.326714
35999999 14431992.841732
37999999 14272664.992007
39999999 14466650.753351
41999999 14529604.068289
43999999 14538793.134782
45999998 14545024.144752
47999998 14444917.916754
49999998 14544079.468850
51999998 14508418.509840
53999998 14407768.668866
55999998 14496009.973255
57999998 14478694.600895
59999998 14474293.654470
61999998 14457448.115833
63999998 14466232.197493
65999998 14472931.998929
67999998 14480162.177816
69999998 14423458.312600
71999998 14555511.080383
73999998 14419714.633847
75999998 14487819.365868
77999998 14492648.603996
79999998 14470314.150520
81999998 14424498.568369
83999998 14457343.607686
85999998 14528126.452813
87999998 14516000.261288
89999997 14485398.710799
91999997 14487189.702506
93999997 14485196.129556
95999997 14392527.399774
97999997 13918659.354731
99999997 13524662.221561
101999997 13409139.669599
103999997 14399677.447225
105999997 14501054.951748
107999997 14514525.411305
109999997 14484461.793611
111999997 14519583.287960
113999997 14508418.509840
115999997 14509365.795621
117999997 14475236.489176
119999997 14522851.707161
121999997 14439390.657714
123999997 14427099.864385
125999997 14356780.348439
127999997 14540484.343533
129999997 14527282.236039
131999997 14470104.763558
133999997 14479323.526005
135999996 14490961.258396
137999996 14454522.458714
139999996 14444604.940055
141999996 14529920.739282
143999996 14541012.926960
145999996 14476493.793203
147999996 14543656.420661
149999996 14513998.751796
151999996 14516316.339566
153999996 14531293.139777
155999996 14440954.547096
157999996 14539215.900087
159999996 14496640.403586
161999996 14551698.547013
163999996 14495064.430561
165999996 14507366.115145
167999996 14412960.133752
169999996 14500529.269318
171999996 14480791.230433
173999996 14493278.741983
175999996 14438452.486662
177999996 14400817.966460
179999995 14477115.288565
181999995 14470209.456282
183999995 14537736.329076
185999995 14443248.864400
187999995 14566324.115278
189999995 14524433.728640
191999995 14575028.603494
193999995 14485301.040769
195999995 14418571.119602
197999995 14450449.408977
199999995 14500634.402755


==> data/splinter/qf/0124-25-9-inserts.csv <==
fill through
0.899997 700599.941537
1.999998 707624.380995
2.999997 864231.681592
3.999999 547615.783581
4.999998 430939.865123
5.999997 387995.568989
6.999999 356129.271917
7.999998 335183.342723
8.999997 321373.670736
9.999999 309052.409364
10.999998 302749.288790
11.999997 296683.766850
13.000000 290462.340181
13.999999 285015.098298
14.999998 279178.200498
16.000000 275661.869452
16.999999 272848.580357
17.999998 268380.235728
18.999997 265928.030528
19.999999 264916.008018
20.999998 263200.871626
21.999997 261220.702159
22.999999 258411.295564
23.999998 257784.572599
24.999997 255364.617422
25.999999 253079.156767
26.999998 251528.462842
27.999997 248964.207277
28.999999 245835.641168
29.999998 243875.387660
30.999997 238396.988706
31.999999 238887.184193
32.999998 239283.228552
33.999997 237592.971286
34.999996 237691.934977
35.999998 236803.253120
36.999997 234928.725460
37.999997 234772.898376
38.999999 233801.896363
39.999998 229137.715220
40.999997 231483.250882
41.999999 231492.724307
42.999998 230970.174681
43.999997 229132.708144
44.999999 229535.279048
45.999998 228911.676239
46.999997 227053.208744
47.999999 226866.598019
48.999998 226162.833412
49.999997 223916.483097
50.999996 223259.453349
51.999998 222550.236217
52.999997 214255.064824
53.999996 216133.767648
54.999998 216195.546003
55.999997 215614.204639
56.999996 214744.449216
57.999998 213101.677466
58.999997 212931.733075
59.999996 211261.566707
60.999998 210437.161417
61.999997 211072.592531
62.999997 210326.788045
63.999999 208858.781847
64.999998 209100.245279
65.999997 208547.784121
66.999996 207193.455645
67.999998 207414.619070
68.999997 206123.048231
69.999996 205563.138510
70.999998 205837.012445
71.999997 197373.715033
72.999996 201495.979016
73.999998 202568.746416
74.999997 203146.511484
75.999996 203378.242412
76.999998 202140.291248
77.999997 200713.141069
78.999996 202510.682471
79.999998 201228.438311
80.999997 201299.063587
81.999996 200971.243618
82.999995 199977.591143
83.999997 199931.359154
84.999996 198756.674950
85.999995 198752.554420
86.999997 197327.410188
87.999997 196504.724279
88.999996 196666.082509
89.999998 195108.010218


==> data/splinter/qf/16M-queryset-26-fprates.csv <==
queries fprate
999999 0.001686
1999999 0.001732
2999999 0.001748
3999999 0.001740
4999999 0.001756
5999999 0.001747
6999999 0.001752
7999999 0.001756
8999999 0.001758
9999999 0.001757
10999999 0.001759
11999999 0.001765
12999999 0.001762
13999999 0.001760
14999999 0.001757
15999999 0.001761
16999999 0.001759
17999999 0.001759
18999999 0.001758
19999999 0.001756
20999999 0.001757
21999999 0.001756
22999999 0.001754
23999999 0.001751
24999999 0.001753
25999999 0.001754
26999999 0.001754
27999999 0.001755
28999999 0.001757
29999999 0.001756
30999999 0.001755
31999999 0.001758
32999999 0.001757
33999999 0.001757
34999999 0.001756
35999999 0.001754
36999999 0.001753
37999999 0.001753
38999999 0.001753
39999999 0.001754
40999999 0.001755
41999999 0.001757
42999999 0.001757
43999999 0.001756
44999998 0.001756
45999998 0.001756
46999998 0.001756
47999998 0.001756
48999998 0.001758
49999998 0.001758
50999998 0.001757
51999998 0.001757
52999998 0.001757
53999998 0.001758
54999998 0.001758
55999998 0.001757
56999998 0.001757
57999998 0.001758
58999998 0.001758
59999998 0.001756
60999998 0.001756
61999998 0.001757
62999998 0.001756
63999998 0.001757
64999998 0.001756
65999998 0.001756
66999998 0.001756
67999998 0.001756
68999998 0.001756
69999998 0.001756
70999998 0.001756
71999998 0.001756
72999998 0.001756
73999998 0.001756
74999998 0.001756
75999998 0.001756
76999998 0.001756
77999998 0.001756
78999998 0.001756
79999998 0.001756
80999998 0.001755
81999998 0.001754
82999998 0.001754
83999998 0.001754
84999998 0.001754
85999998 0.001755
86999998 0.001754
87999998 0.001753
88999998 0.001754
89999997 0.001754
90999997 0.001754
91999997 0.001753
92999997 0.001754
93999997 0.001754
94999997 0.001754
95999997 0.001754
96999997 0.001754
97999997 0.001754
98999997 0.001754
99999997 0.001754


==> data/splinter/qf/16M-queryset-26-queries.csv <==
queries through
999999 289935.460302
1999999 541749.373738
2999999 687754.125149
3999999 809906.779730
4999999 1006149.586271
5999999 1208120.502771
6999999 1229078.019415
7999999 1396698.762804
8999999 1328831.253048
9999999 1487995.595533
10999999 1679224.466972
11999999 1545872.212019
12999999 1947548.620551
13999999 1633765.355352
14999999 1535027.799353
15999999 1552693.768419
16999999 1609489.550389
17999999 1717926.737296
18999999 1734719.721335
19999999 1846418.594174
20999999 1958211.761020
21999999 1961545.855057
22999999 1891714.479750
23999999 2108299.108611
24999999 2042788.242528
25999999 1991155.288210
26999999 1915250.179555
27999999 2086140.931337
28999999 2012319.419486
29999999 2140704.206056
30999999 2039010.345938
31999999 1938871.266703
32999999 2004309.264920
33999999 2216965.550572
34999999 2062553.110743
35999999 1895813.664267
36999999 1859389.265002
37999999 1999856.010367
38999999 1962820.258660
39999999 2321586.107629
40999999 2296933.823040
41999999 2147042.341822
42999999 2158284.250352
43999999 2185180.976688
44999998 2284156.163345
45999998 2052119.737082
46999998 1929626.520787
47999998 2039971.195607
48999998 1931657.942012
49999998 2135647.806049
50999998 2094240.837696
51999998 2096616.271000
52999998 2282427.589985
53999998 2182276.856736
54999998 1984197.848336
55999998 2048022.020333
56999998 1961518.921792
57999998 1996864.922072
58999998 1910529.885464
59999998 1999636.066236
60999998 1912974.943854
61999998 2033231.129582
62999998 2159365.492044
63999998 2072096.526545
64999998 2136628.869702
65999998 2073737.974912
66999998 2133146.754097
67999998 2171137.763033
68999998 2307454.462386
69999998 2147208.307119
70999998 2292847.005198
71999998 2159677.948824
72999998 2082895.057498
73999998 2113986.132251
74999998 2198720.344759
75999998 2321235.825954
76999998 2221230.072790
77999998 2096102.088556
78999998 2147872.424969
79999998 2106096.728811
80999998 2247741.581646
81999998 1917916.988717
82999998 1813522.713465
83999998 1907254.050054
84999998 2039921.259039
85999998 2338306.131039
86999998 2386862.707657
87999998 2209388.132051
88999998 2005539.299545
89999997 2034196.918595
90999997 2166495.152467
91999997 2084088.815529
92999997 2071873.284230
93999997 2067371.502524
94999997 2189568.457953
95999997 2196329.932682
96999997 2440989.088779
97999997 2238308.197132
98999997 1951082.460549
99999997 1584670.531150


==> data/splinter/qf/16M-queryset-fprates.csv <==
queries fprate
99999 0.001790
199999 0.001750
299999 0.001800
399999 0.001763
499999 0.001784
599999 0.001745
699999 0.001729
799999 0.001723
899999 0.001724
999999 0.001732
1099999 0.001735
1199999 0.001735
1299999 0.001732
1399999 0.001755
1499999 0.001773
1599999 0.001771
1699999 0.001778
1799999 0.001771
1899999 0.001763
1999999 0.001767
2099999 0.001769
2199999 0.001770
2299999 0.001773
2399999 0.001777
2499999 0.001787
2599999 0.001790
2699999 0.001783
2799999 0.001787
2899999 0.001789
2999999 0.001785
3099999 0.001787
3199999 0.001795
3299999 0.001797
3399999 0.001793
3499999 0.001790
3599999 0.001793
3699999 0.001786
3799999 0.001786
3899999 0.001786
3999999 0.001789
4099999 0.001795
4199999 0.001796
4299999 0.001792
4399999 0.001791
4499999 0.001793
4599999 0.001795
4699999 0.001795
4799999 0.001798
4899999 0.001800
4999999 0.001799
5099999 0.001799
5199999 0.001800
5299999 0.001801
5399999 0.001801
5499999 0.001801
5599999 0.001802
5699999 0.001804
5799999 0.001805
5899999 0.001803
5999999 0.001802
6099999 0.001802
6199999 0.001800
6299999 0.001800
6399999 0.001800
6499999 0.001798
6599999 0.001795
6699999 0.001791
6799999 0.001789
6899999 0.001786
6999999 0.001782
7099999 0.001783
7199999 0.001783
7299999 0.001782
7399999 0.001782
7499999 0.001781
7599999 0.001781
7699999 0.001779
7799999 0.001779
7899999 0.001779
7999999 0.001779
8099999 0.001779
8199999 0.001782
8299999 0.001780
8399999 0.001777
8499999 0.001776
8599999 0.001775
8699999 0.001777
8799999 0.001775
8899999 0.001774
8999999 0.001773
9099999 0.001774
9199999 0.001771
9299999 0.001769
9399999 0.001770
9499999 0.001770
9599999 0.001772
9699999 0.001772
9799999 0.001772
9899999 0.001772
9999999 0.001770


==> data/splinter/qf/16M-queryset-inserts.csv <==
fill through
0.899999 484689.226364
2.000000 339881.276045
2.999999 401222.282075
3.999999 443063.639533
5.000000 405135.666227
5.999999 451389.201845
6.999999 349447.987061
8.000000 399566.429678
8.999999 355418.091110
9.999999 176136.903478
10.999998 419059.917710
11.999999 435342.954153
13.000000 405856.991577
13.999999 444634.082995
14.999999 438656.959536
16.000000 431572.651826
16.999999 394990.924052
17.999999 376169.909838
18.999998 408698.845501
19.999999 193848.509139
20.999999 301183.255355
21.999998 437972.096156
22.999999 364363.859464
23.999999 160837.230103
24.999999 399426.234875
25.999999 418251.417410
26.999998 377160.449768
27.999999 365923.266634
28.999999 327283.536261
29.999998 386546.267438
30.999999 433123.835045
31.999999 289846.065073
32.999998 419386.226563
33.999999 353814.228405
34.999998 226943.485632
35.999998 322564.349302
36.999999 372237.226219
37.999998 349111.521042
38.999999 165477.898931
39.999999 397974.100126
40.999998 364454.538493
41.999999 398677.232489
42.999998 160800.378969
43.999998 423229.106228
44.999999 418300.950994
45.999998 440982.466839
46.999998 171170.759851
47.999999 391662.260321
48.999998 429880.943077
49.999999 386212.711101
50.999998 148418.981161
51.999998 306304.657404
52.999999 420967.419185
53.999998 466369.183919
54.999998 296317.670466
55.999999 368714.012571
56.999998 272495.823767
57.999998 411898.798041
58.999997 285760.760612
59.999998 371323.362604
60.999998 287227.271930
61.999997 323807.281283
62.999998 339437.680476
63.999999 296612.480558
64.999998 280196.036351
65.999998 364923.387127
66.999997 307879.064813
67.999998 369313.613538
68.999998 241419.068066
69.999997 374545.204915
70.999998 388114.177186
71.999998 291377.119205
72.999997 378239.057446
73.999998 266368.474094
74.999997 357754.089377
75.999998 174696.384889
76.999998 368151.089797
77.999997 392615.123236
78.999998 340365.090781
79.999998 338200.728522
80.999997 366936.319472
81.999998 357440.976798
82.999997 357127.348430
83.999997 368542.303704
84.999998 345242.890663
85.999997 125420.317894
86.999997 315002.257764
87.999998 333769.181722
88.999997 327848.414174
89.999998 364947.399619


==> data/splinter/qf/16M-queryset-queries.csv <==
queries through
99999 472274.828917
199999 2217147.418132
299999 2146429.414669
399999 1555863.270736
499999 1707737.759790
599999 2198478.652772
699999 1908834.084141
799999 1884090.737810
899999 2020079.591136
999999 2684419.628476
1099999 2908498.633006
1199999 2668872.934960
1299999 2777546.315585
1399999 2088641.964994
1499999 2632479.532472
1599999 2402229.268761
1699999 2552257.471734
1799999 2942041.776993
1899999 2473410.833539
1999999 2194715.125977
2099999 2706506.441485
2199999 2388116.731146
2299999 2812781.278128
2399999 3281916.639317
2499999 2261471.313236
2599999 2871582.816448
2699999 2142107.405265
2799999 2474451.290426
2899999 2733734.281028
2999999 3471017.007983
3099999 2459722.051408
3199999 3281916.639317
3299999 2594033.722438
3399999 2813414.359667
3499999 2526337.063891
3599999 1772232.658703
3699999 2086201.860892
3799999 2490970.232906
3899999 2383619.764975
3999999 2325905.940364
4099999 1532872.449683
4199999 2539231.120817
4299999 2145048.156331
4399999 2207164.455824
4499999 3152585.119798
4599999 3295870.274546
4699999 3217917.363882
4799999 3077396.522542
4899999 3215640.877227
4999999 3077585.941587
5099999 2826136.106715
5199999 2764416.431691
5299999 3233734.316389
5399999 2837926.043647
5499999 2615541.547877
5599999 2885253.469517
5699999 2840909.090909
5799999 3137451.761679
5899999 3801269.624054
5999999 3273322.422259
6099999 3201126.796632
6199999 3217089.177712
6299999 3333444.448148
6399999 3094633.904809
6499999 2625705.658396
6599999 2556367.912470
6699999 2368938.478668
6799999 3716781.267422
6899999 4070169.726078
6999999 4060089.321965
7099999 3300765.777660
7199999 3802570.537683
7299999 3249074.013906
7399999 2637617.703690
7499999 2883423.200023
7599999 3739715.781601
7699999 3229139.757169
7799999 2481266.438390
7899999 2057401.501903
7999999 2897710.808461
8099999 2515786.560668
8199999 3530824.094344
8299999 4146108.876819
8399999 3383064.379715
8499999 2952203.820152
8599999 2644593.129347
8699999 2650129.856363
8799999 2540134.119081
8899999 2249617.565014
8999999 1403370.896894
9099999 2081685.332445
9199999 1735056.823111
9299999 1693652.191586
9399999 1326735.037746
9499999 1563795.017749
9599999 2811357.885859
9699999 2653223.666755
9799999 2642706.131078
9899999 2385041.022706
9999999 2780944.965099


==> data/splinter/qf/21-200000000-16Mqueryset-fprates.csv <==
queries fprate
2499999 0.001755
4999999 0.001754
7499999 0.001755
9999999 0.001754
12499999 0.001755
14999999 0.001752
17499999 0.001752
19999999 0.001751
22499999 0.001752
24999999 0.001752
27499999 0.001752
29999999 0.001752
32499999 0.001753
34999999 0.001752
37499999 0.001751
39999998 0.001751
42499998 0.001752
44999998 0.001752
47499998 0.001752
49999998 0.001753
52499998 0.001751
54999998 0.001752
57499998 0.001751
59999998 0.001752
62499998 0.001751
64999998 0.001751
67499998 0.001750
69999998 0.001751
72499998 0.001750
74999998 0.001750
77499998 0.001751
79999998 0.001751
82499998 0.001751
84999997 0.001751
87499997 0.001752
89999997 0.001752
92499997 0.001752
94999997 0.001752
97499997 0.001752
99999997 0.001752
102499997 0.001751
104999997 0.001751
107499997 0.001750
109999997 0.001750
112499997 0.001750
114999997 0.001749
117499997 0.001749
119999997 0.001748
122499997 0.001749
124999997 0.001749
127499997 0.001748
129999996 0.001748
132499996 0.001749
134999996 0.001748
137499996 0.001748
139999996 0.001748
142499996 0.001748
144999996 0.001748
147499996 0.001749
149999996 0.001749
152499996 0.001749
154999996 0.001749
157499996 0.001749
159999996 0.001749
162499996 0.001748
164999996 0.001748
167499996 0.001748
169999996 0.001748
172499996 0.001748
174999995 0.001748
177499995 0.001748
179999995 0.001748
182499995 0.001748
184999995 0.001748
187499995 0.001748
189999995 0.001748
192499995 0.001748
194999995 0.001748
197499995 0.001748
199999995 0.001748


==> data/splinter/qf/21-200000000-16Mqueryset-queries-averaged.csv <==
queries through
12499999 2982123.167322
24999999 3227578.028346
37499999 3428273.975978
49999998 3038832.361925
62499998 3531125.766387
74999998 3581048.798005
87499997 3538077.168517
99999997 3508998.341385
112499997 3236276.157423
124999997 3300002.074907
137499996 2992151.120702
149999996 3159643.190617
162499996 3400172.137235
174999995 3115230.359087
187499995 3231352.297638
199999995 2798753.602938


==> data/splinter/qf/21-200000000-16Mqueryset-queries.csv <==
queries through
2499999 2344358.067874
4999999 3107520.198881
7499999 3196595.753386
9999999 3177964.755100
12499999 3084177.061371
14999999 2938552.516047
17499999 3279118.572928
19999999 3627436.186143
22499999 2813297.218099
24999999 3479485.648513
27499999 3483393.270920
29999999 2853158.217895
32499999 3697092.754142
34999999 3802084.759115
37499999 3305640.877820
39999998 3057298.692087
42499998 3252887.262734
44999998 3224520.803963
47499998 2877721.029119
49999998 2781734.021720
52499998 3408962.298241
54999998 3183136.000122
57499998 3740767.785106
59999998 3615423.105735
62499998 3707339.642731
64999998 3190965.228690
67499998 3141796.831309
69999998 3623188.405797
72499998 4335370.379362
74999998 3613923.144865
77499998 3339192.503112
79999998 3403328.455229
82499998 3862877.132694
84999997 3340712.748031
87499997 3744275.003520
89999997 3236007.181347
92499997 3243210.986442
94999997 3678369.275906
97499997 3727382.244540
99999997 3660022.018692
102499997 2939665.136865
104999997 3197123.100749
107499997 3467238.067500
109999997 3148408.416577
112499997 3428946.065422
114999997 3052793.794769
117499997 3200434.234917
119999997 3551832.603550
122499997 3278697.124451
124999997 3416252.616850
127499997 3239051.035784
129999996 3269395.697735
132499996 2938252.045611
134999996 2530738.347974
137499996 2983318.476407
139999996 3089329.825502
142499996 2978151.092326
144999996 3248677.138669
147499996 3400819.189326
149999996 3081238.707260
152499996 3288387.650921
154999996 3347410.309488
157499996 3179840.321138
159999996 3607415.113915
162499996 3577807.290713
164999996 3315970.909650
167499996 3007153.416547
169999996 3085497.912969
172499996 3008144.853004
174999995 3159384.703264
177499995 3520169.869317
179999995 3176797.686275
182499995 2892166.163044
184999995 3198882.182610
187499995 3368745.586943
189999995 2526962.691923
192499995 2467710.014461
194999995 3100432.944456
197499995 3049438.720309
199999995 2849223.643542


==> data/splinter/qf/21-9-10-adversarial.csv <==
queries through fprate
999999 1201083.137857 0.101470
1999999 1146792.936214 0.101536
2999999 1227793.814129 0.101527
3999999 1198961.699169 0.101529
4999999 1132945.488328 0.101526
5999999 1185918.873662 0.101522
6999999 1228715.574461 0.101512
7999999 1097386.464396 0.101513
8999999 1355546.217348 0.101507
9999999 1267080.241658 0.101501
10999999 1122411.298641 0.101503
11999999 1276658.219445 0.101503
12999999 1249526.741747 0.101501
13999999 1164408.684160 0.101501
14999999 1267088.269170 0.101500
15999999 185779.749190 0.101501
16999999 85526.671963 0.101498
17999999 76913.444993 0.101499
18999999 72458.312740 0.101499
19999999 69441.541402 0.101494
20999999 79853.344542 0.101491
21999999 50138.819349 0.101492
22999999 50626.036505 0.101491
23999999 51182.722678 0.101492
24999999 52854.217603 0.101491
25999999 54234.026005 0.101490
26999999 48143.451309 0.101488
27999999 51490.961997 0.101489
28999999 51168.038396 0.101487
29999999 49759.616270 0.101486
30999999 53631.314638 0.101487
31999999 54359.451328 0.101487
32999999 55747.382298 0.101486
33999999 60215.887203 0.101486
34999999 57693.879851 0.101486
35999999 60738.588525 0.101484
36999999 55377.924709 0.101484
37999999 56802.754706 0.101483
38999999 55832.266472 0.101481
39999999 58216.797374 0.101481
40999999 57130.154661 0.101481
41999999 55218.568900 0.101481
42999999 59264.502631 0.101481
43999999 57781.387702 0.101481
44999998 60063.354890 0.101482
45999998 59297.128602 0.101482
46999998 56963.675460 0.101481
47999998 58209.345487 0.101482
48999998 58789.327856 0.101483
49999998 58972.650431 0.101482
50999998 56660.822481 0.101482
51999998 58193.797216 0.101484
52999998 58297.500774 0.101483
53999998 57283.634129 0.101484
54999998 58298.336842 0.101484
55999998 57849.001726 0.101485
56999998 57410.738931 0.101485
57999998 55450.510724 0.101485
58999998 52803.420732 0.101484
59999998 55471.568519 0.101485
60999998 53349.594290 0.101485
61999998 57626.637706 0.101486
62999998 57302.075051 0.101486
63999998 56030.645625 0.101486
64999998 57382.427137 0.101486
65999998 58333.095626 0.101485
66999998 54993.367525 0.101485
67999998 54826.416003 0.101485
68999998 56635.747136 0.101484
69999998 57444.651647 0.101484
70999998 57598.215469 0.101484
71999998 59293.563441 0.101484
72999998 56501.695277 0.101484
73999998 53698.745420 0.101485
74999998 57980.429170 0.101486
75999998 56729.451798 0.101485
76999998 57178.700019 0.101485
77999998 57499.743264 0.101486
78999998 56598.736297 0.101485
79999998 48366.941022 0.101486
80999998 52182.959300 0.101487
81999998 56315.286311 0.101488
82999998 59057.424605 0.101487
83999998 54910.648295 0.101488
84999998 52501.323165 0.101489
85999998 48706.249976 0.101489
86999998 52242.059403 0.101489
87999998 51228.421692 0.101488
88999998 49557.140052 0.101488
89999997 53135.643744 0.101487
90999997 53368.043909 0.101487
91999997 51985.700397 0.101486
92999997 54450.423706 0.101486
93999997 52300.617885 0.101485
94999997 53950.870826 0.101485
95999997 55358.709212 0.101485
96999997 55135.867459 0.101486
97999997 56080.041024 0.101486
98999997 56051.970490 0.101486
99999997 52834.513533 0.101487


==> data/splinter/qf/21-9-100-adversarial.csv <==
queries through fprate
999999 1241784.346548 0.011660
1999999 1423175.560091 0.011667
2999999 1412501.200626 0.011653
3999999 1199247.831760 0.011646
4999999 1416874.120652 0.011648
5999999 1419893.848736 0.011641
6999999 1425730.152054 0.011644
7999999 1513649.332859 0.011636
8999999 1466348.762255 0.011640
9999999 1420381.912289 0.011633
10999999 1276208.537580 0.011635
11999999 1303638.193470 0.011635
12999999 1534010.547857 0.011635
13999999 1508962.482666 0.011633
14999999 523589.267258 0.011631
15999999 781887.115830 0.011630
16999999 440751.339994 0.011631
17999999 382360.194774 0.011631
18999999 437042.689456 0.011633
19999999 312971.119338 0.011635
20999999 323407.734361 0.011632
21999999 480033.026272 0.011632
22999999 315681.477389 0.011632
23999999 306045.781388 0.011634
24999999 294993.082412 0.011634
25999999 386218.040940 0.011636
26999999 386662.016411 0.011636
27999999 337295.544090 0.011635
28999999 327338.778287 0.011634
29999999 317415.173969 0.011633
30999999 362088.075028 0.011631
31999999 441684.992913 0.011631
32999999 347291.198113 0.011633
33999999 353794.195086 0.011634
34999999 342000.772922 0.011633
35999999 341461.132674 0.011632
36999999 340625.210762 0.011630
37999999 482304.024200 0.011631
38999999 341510.459782 0.011632
39999999 351622.756603 0.011630
40999999 346021.240168 0.011631
41999999 345794.857892 0.011633
42999999 339995.661655 0.011632
43999999 338976.156417 0.011634
44999998 468346.533694 0.011635
45999998 311819.940199 0.011633
46999998 354557.499831 0.011633
47999998 342465.987990 0.011632
48999998 335734.168371 0.011632
49999998 336775.856135 0.011633
50999998 348529.328220 0.011632
51999998 345207.075917 0.011633
52999998 351918.748999 0.011632
53999998 487978.407931 0.011633
54999998 349363.529522 0.011632
55999998 344258.135766 0.011631
56999998 353729.118486 0.011631
57999998 340178.634605 0.011631
58999998 334535.878304 0.011632
59999998 348225.062036 0.011632
60999998 347473.658022 0.011632
61999998 346941.777619 0.011633
62999998 352217.845328 0.011633
63999998 488547.470203 0.011632
64999998 351901.782805 0.011632
65999998 340930.050359 0.011632
66999998 334613.900731 0.011631
67999998 336404.029313 0.011630
68999998 341647.320887 0.011631
69999998 356017.587269 0.011631
70999998 338960.759869 0.011631
71999998 367204.253694 0.011631
72999998 329527.836040 0.011631
73999998 356257.937872 0.011630
74999998 348506.007024 0.011631
75999998 386099.044443 0.011630
76999998 359060.109894 0.011631
77999998 309944.219339 0.011631
78999998 326256.716402 0.011631
79999998 330158.855934 0.011631
80999998 319353.424283 0.011631
81999998 324594.808301 0.011631
82999998 323987.692356 0.011632
83999998 326530.718867 0.011631
84999998 334990.307055 0.011632
85999998 312699.834738 0.011632
86999998 283029.227862 0.011632
87999998 280344.330120 0.011632
88999998 281767.607094 0.011633
89999997 279170.872845 0.011633
90999997 374079.297329 0.011633
91999997 306623.183411 0.011634
92999997 279216.908259 0.011634
93999997 277323.967918 0.011634
94999997 234613.737807 0.011635
95999997 208502.915705 0.011635
96999997 213446.215076 0.011635
97999997 237531.722362 0.011635
98999997 240569.321734 0.011635
99999997 243993.609319 0.011635


==> data/splinter/qf/21-9-1000-adversarial.csv <==
queries through fprate
999999 1320753.147028 0.002708
1999999 1226573.970383 0.002684
2999999 1280242.529145 0.002655
3999999 1343737.444453 0.002649
4999999 1238014.472389 0.002661
5999999 1312587.451139 0.002660
6999999 1234153.469452 0.002654
7999999 1072863.526395 0.002650
8999999 1285266.095066 0.002645
9999999 1211642.429779 0.002650
10999999 1211227.106294 0.002649
11999999 1421122.715368 0.002646
12999999 1460557.640907 0.002644
13999999 1486484.879476 0.002642
14999999 1397879.975230 0.002641
15999999 1410938.725753 0.002645
16999999 1478229.376852 0.002647
17999999 1351943.283275 0.002646
18999999 1442287.583490 0.002645
19999999 1407667.565228 0.002645
20999999 1627254.561195 0.002643
21999999 1460026.660087 0.002645
22999999 1444458.407542 0.002646
23999999 1446602.292865 0.002648
24999999 1374294.643274 0.002650
25999999 1171323.654296 0.002653
26999999 1085758.646710 0.002651
27999999 1038221.070489 0.002651
28999999 1055426.793487 0.002649
29999999 1004520.341537 0.002649
30999999 964909.148979 0.002650
31999999 979012.900453 0.002650
32999999 1058168.585303 0.002650
33999999 972085.590192 0.002651
34999999 1100261.312062 0.002652
35999999 1067578.805999 0.002653
36999999 1026469.570823 0.002652
37999999 993784.869427 0.002652
38999999 1042252.933942 0.002653
39999999 961083.794974 0.002653
40999999 961430.300630 0.002652
41999999 931516.751466 0.002652
42999999 977032.887904 0.002652
43999999 990753.299456 0.002651
44999998 841413.576222 0.002651
45999998 939654.451472 0.002652
46999998 994138.559056 0.002653
47999998 1084059.020509 0.002654
48999998 1045908.041673 0.002653
49999998 998684.732208 0.002653
50999998 1010233.667047 0.002654
51999998 948780.105979 0.002656
52999998 980415.225456 0.002656
53999998 1011954.215143 0.002655
54999998 1063445.136865 0.002656
55999998 981168.434242 0.002655
56999998 1041308.716795 0.002654
57999998 1069739.529122 0.002652
58999998 1025485.362222 0.002652
59999998 1009635.965656 0.002652
60999998 1018510.408158 0.002651
61999998 1036286.612006 0.002651
62999998 1087390.295912 0.002650
63999998 1056046.499839 0.002650
64999998 1000338.114283 0.002648
65999998 1043010.629321 0.002648
66999998 1036827.060357 0.002649
67999998 1108851.518129 0.002649
68999998 965675.079306 0.002648
69999998 1008999.264440 0.002649
70999998 1004583.916411 0.002649
71999998 959431.402574 0.002649
72999998 990174.498452 0.002649
73999998 980000.156800 0.002649
74999998 999016.967304 0.002650
75999998 987130.776072 0.002650
76999998 1036915.218701 0.002650
77999998 1069944.405689 0.002650
78999998 1016947.428903 0.002650
79999998 1059144.761788 0.002651
80999998 1068854.540654 0.002650
81999998 899219.118118 0.002651
82999998 1025312.925505 0.002651
83999998 990507.962198 0.002651
84999998 1007311.063700 0.002651
85999998 958581.605969 0.002651
86999998 917607.979519 0.002652
87999998 1009835.800699 0.002652
88999998 1021887.815112 0.002652
89999997 1057783.602645 0.002652
90999997 1071239.574161 0.002652
91999997 1039935.607187 0.002652
92999997 1009077.662653 0.002651
93999997 1008071.629538 0.002651
94999997 1052608.310764 0.002651
95999997 1074957.888525 0.002652
96999997 1006009.903161 0.002652
97999997 1061271.445643 0.002652
98999997 1038068.030826 0.002652
99999997 992911.604059 0.002652


==> data/splinter/qf/21-9-20-adversarial.csv <==
queries through fprate
999999 1216252.309361 0.051512
1999999 1249625.112466 0.051539
2999999 1212300.485648 0.051572
3999999 1285456.092676 0.051571
4999999 1190705.826600 0.051586
5999999 1200818.958530 0.051589
6999999 1193364.416499 0.051576
7999999 1203126.203126 0.051576
8999999 1112104.591213 0.051576
9999999 1085176.596213 0.051579
10999999 1108375.885731 0.051575
11999999 1171078.117937 0.051581
12999999 1245029.220836 0.051578
13999999 1184041.488814 0.051576
14999999 564079.422383 0.051578
15999999 131957.247963 0.051578
16999999 122784.115075 0.051576
17999999 112112.990162 0.051580
18999999 94719.142587 0.051579
19999999 67071.510303 0.051580
20999999 71422.694361 0.051580
21999999 71666.776436 0.051581
22999999 75833.857724 0.051583
23999999 76516.263494 0.051584
24999999 74950.332289 0.051584
25999999 71014.763330 0.051584
26999999 75464.612983 0.051581
27999999 80632.507189 0.051578
28999999 76763.403140 0.051578
29999999 79716.254774 0.051578
30999999 82405.896175 0.051575
31999999 83606.461709 0.051573
32999999 85762.307706 0.051573
33999999 86335.074366 0.051574
34999999 85339.297526 0.051574
35999999 84605.804635 0.051575
36999999 84449.580856 0.051574
37999999 85579.385706 0.051574
38999999 85999.356381 0.051572
39999999 85249.297077 0.051571
40999999 85357.136821 0.051572
41999999 85131.966040 0.051572
42999999 86681.522724 0.051572
43999999 87747.200316 0.051570
44999998 79317.831071 0.051571
45999998 84776.339670 0.051571
46999998 84942.671342 0.051573
47999998 83313.122958 0.051574
48999998 86172.954808 0.051574
49999998 83576.408352 0.051574
50999998 85223.679774 0.051574
51999998 85616.379715 0.051574
52999998 83987.512065 0.051575
53999998 82525.321038 0.051574
54999998 83888.549700 0.051574
55999998 82374.826714 0.051574
56999998 84312.987008 0.051575
57999998 81928.068958 0.051575
58999998 86363.571984 0.051574
59999998 84038.634577 0.051574
60999998 84893.181881 0.051575
61999998 86678.923066 0.051575
62999998 85431.093843 0.051576
63999998 85938.642044 0.051576
64999998 88613.650951 0.051576
65999998 86797.147082 0.051577
66999998 87677.120936 0.051577
67999998 85931.899657 0.051577
68999998 85252.829200 0.051577
69999998 86555.813482 0.051577
70999998 85084.362422 0.051577
71999998 86075.127404 0.051577
72999998 86558.023652 0.051577
73999998 83884.116442 0.051576
74999998 83399.288270 0.051575
75999998 84699.472297 0.051576
76999998 84332.433731 0.051576
77999998 85980.818883 0.051576
78999998 82110.347603 0.051576
79999998 81876.256647 0.051576
80999998 81042.504849 0.051576
81999998 83107.447292 0.051577
82999998 84164.046500 0.051576
83999998 86527.802811 0.051576
84999998 87398.522668 0.051576
85999998 85915.967311 0.051576
86999998 87202.569476 0.051576
87999998 86035.271020 0.051577
88999998 86213.384852 0.051577
89999997 84268.383272 0.051577
90999997 79448.759086 0.051578
91999997 84296.157014 0.051577
92999997 80925.994069 0.051578
93999997 79857.202545 0.051577
94999997 84132.154115 0.051578
95999997 81646.049678 0.051578
96999997 85699.467052 0.051577
97999997 85960.811498 0.051578
98999997 87989.216746 0.051579
99999997 86033.605587 0.051579


==> data/splinter/qf/21-9-250-adversarial.csv <==
queries through fprate
999999 1413749.862159 0.005706
1999999 1414339.135895 0.005695
2999999 1437411.509354 0.005673
3999999 1327763.806752 0.005680
4999999 1505097.011028 0.005667
5999999 1472788.754963 0.005662
6999999 1512612.160192 0.005658
7999999 1450692.415490 0.005653
8999999 1482386.286148 0.005648
9999999 1614882.759512 0.005651
10999999 1502135.285308 0.005647
11999999 1375135.622751 0.005653
12999999 1427810.609490 0.005652
13999999 1393211.715239 0.005651
14999999 1249422.142259 0.005651
15999999 1191562.782251 0.005656
16999999 709683.417324 0.005659
17999999 634921.038045 0.005659
18999999 617998.463656 0.005660
19999999 565108.399093 0.005660
20999999 644402.143024 0.005659
21999999 1290722.288192 0.005661
22999999 1800384.201989 0.005657
23999999 1294173.372642 0.005656
24999999 604996.545470 0.005656
25999999 639289.723546 0.005656
26999999 668993.873354 0.005654
27999999 606756.721499 0.005654
28999999 601013.188032 0.005653
29999999 655708.466770 0.005652
30999999 603365.573167 0.005652
31999999 590470.398243 0.005655
32999999 572531.758337 0.005656
33999999 613186.577346 0.005658
34999999 599380.240831 0.005656
35999999 570172.887823 0.005655
36999999 530899.689158 0.005655
37999999 762113.798832 0.005655
38999999 1174679.547419 0.005657
39999999 1439812.248483 0.005658
40999999 943417.586813 0.005658
41999999 640156.915263 0.005658
42999999 612932.883849 0.005658
43999999 658709.890331 0.005657
44999998 635230.960680 0.005657
45999998 605381.844598 0.005658
46999998 614846.955370 0.005658
47999998 615208.571086 0.005658
48999998 606582.266810 0.005656
49999998 597193.548638 0.005655
50999998 619846.364880 0.005656
51999998 628400.431837 0.005656
52999998 606509.423034 0.005656
53999998 617183.753502 0.005656
54999998 599586.525132 0.005656
55999998 567796.297400 0.005655
56999998 575832.870268 0.005655
57999998 590147.371602 0.005654
58999998 671199.951137 0.005654
59999998 652531.102895 0.005655
60999998 645610.301874 0.005654
61999998 555298.267358 0.005655
62999998 604976.780991 0.005655
63999998 626361.945756 0.005655
64999998 598076.824164 0.005655
65999998 589895.676950 0.005655
66999998 950198.211347 0.005654
67999998 1497438.631221 0.005654
68999998 1523503.082047 0.005654
69999998 674149.728655 0.005654
70999998 592553.615733 0.005653
71999998 588995.444709 0.005654
72999998 566167.740781 0.005653
73999998 592487.261524 0.005653
74999998 560029.255928 0.005653
75999998 571754.961832 0.005653
76999998 567126.511747 0.005653
77999998 646709.220133 0.005652
78999998 632806.458676 0.005652
79999998 566110.368878 0.005652
80999998 592874.010123 0.005652
81999998 604759.091192 0.005653
82999998 576323.368126 0.005651
83999998 590840.204313 0.005651
84999998 622263.595837 0.005651
85999998 621931.545239 0.005651
86999998 568348.124593 0.005652
87999998 607565.896597 0.005652
88999998 599656.996198 0.005652
89999997 578872.967937 0.005652
90999997 623943.196211 0.005651
91999997 613524.785788 0.005651
92999997 575827.896558 0.005650
93999997 585960.732427 0.005651
94999997 587443.972531 0.005651
95999997 622130.810468 0.005651
96999997 601557.673440 0.005650
97999997 586921.625421 0.005651
98999997 623976.678248 0.005651
99999997 627626.223479 0.005651


==> data/splinter/qf/21-9-50-adversarial.csv <==
queries through fprate
999999 1359623.492686 0.021587
1999999 1324827.937972 0.021620
2999999 1247869.263233 0.021634
3999999 1286254.696437 0.021623
4999999 1312236.076519 0.021627
5999999 1430602.884668 0.021620
6999999 1233532.343218 0.021625
7999999 1410906.874503 0.021622
8999999 1393971.075100 0.021630
9999999 1440224.905521 0.021631
10999999 1371207.924485 0.021632
11999999 1346585.530400 0.021630
12999999 1490717.303352 0.021624
13999999 1158500.205634 0.021630
14999999 435219.720676 0.021629
15999999 237311.432336 0.021625
16999999 278937.693687 0.021626
17999999 302857.032098 0.021626
18999999 235159.551052 0.021627
19999999 191730.252407 0.021627
20999999 179713.055758 0.021629
21999999 160162.058377 0.021629
22999999 192307.655325 0.021630
23999999 169710.739924 0.021629
24999999 192484.407801 0.021631
25999999 165368.660489 0.021630
26999999 188978.473084 0.021630
27999999 184032.087835 0.021628
28999999 178973.735962 0.021628
29999999 208818.052237 0.021630
30999999 196906.674900 0.021630
31999999 208863.760258 0.021631
32999999 184163.521000 0.021630
33999999 183251.273413 0.021629
34999999 207649.388161 0.021628
35999999 192917.273793 0.021631
36999999 192680.529132 0.021629
37999999 213952.941051 0.021628
38999999 188655.360802 0.021629
39999999 191085.261097 0.021629
40999999 197888.137793 0.021629
41999999 199053.144005 0.021630
42999999 194204.925037 0.021628
43999999 189183.580152 0.021629
44999998 206998.630703 0.021629
45999998 189425.330902 0.021629
46999998 179788.209489 0.021630
47999998 192027.295528 0.021631
48999998 207131.109850 0.021632
49999998 194546.284020 0.021632
50999998 183834.647353 0.021633
51999998 186612.285359 0.021633
52999998 210653.594909 0.021632
53999998 191578.808625 0.021632
54999998 193707.827385 0.021632
55999998 192954.460818 0.021632
56999998 195531.824075 0.021633
57999998 201165.431813 0.021632
58999998 198404.943299 0.021630
59999998 193858.335307 0.021629
60999998 187250.664038 0.021629
61999998 173046.576697 0.021628
62999998 175277.894338 0.021628
63999998 161896.782706 0.021628
64999998 168083.244235 0.021628
65999998 161731.405862 0.021628
66999998 163891.706916 0.021627
67999998 159640.183797 0.021628
68999998 184850.024705 0.021627
69999998 162762.933346 0.021628
70999998 160254.432758 0.021628
71999998 157131.334927 0.021627
72999998 155087.016999 0.021626
73999998 157731.219377 0.021627
74999998 182861.757243 0.021627
75999998 163265.172845 0.021627
76999998 154254.881820 0.021627
77999998 160850.810712 0.021627
78999998 155867.224193 0.021627
79999998 151387.366815 0.021627
80999998 170598.420020 0.021627
81999998 152524.075163 0.021626
82999998 152396.720362 0.021625
83999998 152373.104440 0.021626
84999998 148877.426981 0.021625
85999998 152475.446498 0.021625
86999998 166170.895799 0.021625
87999998 172529.983123 0.021625
88999998 184962.613507 0.021626
89999997 167979.173249 0.021625
90999997 170943.969695 0.021625
91999997 173696.270533 0.021625
92999997 170210.100540 0.021625
93999997 168766.031718 0.021625
94999997 168588.889082 0.021625
95999997 166868.132125 0.021624
96999997 142028.306241 0.021624
97999997 137596.494702 0.021624
98999997 127748.868209 0.021623
99999997 126206.789319 0.021624


==> data/splinter/qf/21-9-500-adversarial.csv <==
queries through fprate
999999 1219799.562335 0.003752
1999999 1102431.301993 0.003730
2999999 1176162.018670 0.003710
3999999 1118115.483440 0.003692
4999999 1294141.550615 0.003683
5999999 1248681.080609 0.003668
6999999 1282792.999542 0.003662
7999999 1287110.616861 0.003657
8999999 1313226.953195 0.003665
9999999 1258979.672514 0.003665
10999999 1338996.395422 0.003661
11999999 1284269.116025 0.003658
12999999 1326479.854087 0.003658
13999999 1200434.076962 0.003662
14999999 1316570.754487 0.003665
15999999 1349988.592596 0.003666
16999999 1445650.759689 0.003660
17999999 1347777.918546 0.003662
18999999 1255868.043433 0.003660
19999999 1229724.910538 0.003663
20999999 1311945.129207 0.003664
21999999 1049356.482137 0.003665
22999999 720985.211872 0.003665
23999999 748720.436774 0.003663
24999999 737476.179519 0.003662
25999999 717521.737321 0.003665
26999999 795490.523321 0.003666
27999999 841263.645296 0.003665
28999999 809733.646214 0.003663
29999999 750770.478203 0.003663
30999999 730271.354230 0.003663
31999999 774548.341498 0.003664
32999999 795542.416731 0.003664
33999999 789613.736752 0.003661
34999999 802291.344079 0.003660
35999999 777174.086218 0.003659
36999999 822950.441924 0.003660
37999999 815801.088115 0.003660
38999999 793921.104884 0.003661
39999999 823559.059891 0.003660
40999999 788853.811189 0.003658
41999999 798022.818664 0.003657
42999999 808576.081349 0.003657
43999999 809594.012890 0.003657
44999998 844517.429590 0.003656
45999998 824216.129250 0.003657
46999998 820393.001063 0.003656
47999998 790398.242154 0.003658
48999998 790730.112742 0.003659
49999998 743445.781986 0.003659
50999998 815441.859403 0.003659
51999998 820846.884147 0.003660
52999998 738137.030711 0.003661
53999998 799646.236505 0.003660
54999998 771427.557552 0.003659
55999998 741895.900135 0.003659
56999998 809949.418659 0.003657
57999998 809470.808459 0.003656
58999998 787072.491738 0.003656
59999998 742308.937103 0.003657
60999998 751200.230168 0.003656
61999998 697309.709410 0.003657
62999998 731969.576417 0.003658
63999998 708495.785513 0.003657
64999998 656289.849099 0.003657
65999998 689019.373847 0.003656
66999998 688999.909741 0.003657
67999998 668686.992968 0.003657
68999998 650667.617509 0.003657
69999998 653889.662658 0.003657
70999998 565001.437929 0.003658
71999998 570060.751374 0.003658
72999998 623077.028521 0.003658
73999998 636167.118557 0.003659
74999998 598241.051660 0.003659
75999998 621173.956661 0.003660
76999998 632225.547729 0.003660
77999998 708337.701416 0.003659
78999998 654257.153157 0.003659
79999998 634479.118023 0.003660
80999998 620625.366945 0.003659
81999998 657196.897505 0.003659
82999998 572098.744243 0.003658
83999998 649373.841274 0.003659
84999998 643677.509843 0.003659
85999998 682923.897693 0.003659
86999998 716567.469843 0.003659
87999998 642924.328449 0.003659
88999998 734080.725389 0.003658
89999997 700328.944834 0.003659
90999997 651191.321964 0.003658
91999997 670091.728857 0.003658
92999997 677581.143730 0.003657
93999997 786603.203520 0.003657
94999997 895348.930909 0.003657
95999997 975187.333487 0.003657
96999997 1014300.624505 0.003657
97999997 990721.889505 0.003656
98999997 959928.734891 0.003656
99999997 1098700.676580 0.003657


==> data/splinter/qf/22-9-100000000-16Mqueries-fprates.csv <==
queries fprate
999999 0.001743
1999999 0.001740
2999999 0.001738
3999999 0.001759
4999999 0.001741
5999999 0.001750
6999999 0.001751
7999999 0.001746
8999999 0.001742
9999999 0.001741
10999999 0.001744
11999999 0.001737
12999999 0.001740
13999999 0.001739
14999999 0.001735
15999999 0.001737
16999999 0.001738
17999999 0.001737
18999999 0.001734
19999999 0.001737
20999999 0.001737
21999999 0.001739
22999999 0.001740
23999999 0.001738
24999999 0.001739
25999999 0.001740
26999999 0.001741
27999999 0.001740
28999999 0.001741
29999999 0.001741
30999999 0.001741
31999999 0.001740
32999999 0.001741
33999999 0.001741
34999999 0.001740
35999999 0.001739
36999999 0.001740
37999999 0.001739
38999999 0.001740
39999999 0.001741
40999999 0.001740
41999999 0.001739
42999999 0.001739
43999999 0.001739
44999998 0.001739
45999998 0.001738
46999998 0.001738
47999998 0.001739
48999998 0.001739
49999998 0.001739
50999998 0.001739
51999998 0.001738
52999998 0.001737
53999998 0.001737
54999998 0.001738
55999998 0.001737
56999998 0.001736
57999998 0.001736
58999998 0.001736
59999998 0.001737
60999998 0.001736
61999998 0.001736
62999998 0.001737
63999998 0.001737
64999998 0.001737
65999998 0.001737
66999998 0.001736
67999998 0.001735
68999998 0.001736
69999998 0.001737
70999998 0.001737
71999998 0.001737
72999998 0.001737
73999998 0.001737
74999998 0.001736
75999998 0.001736
76999998 0.001736
77999998 0.001736
78999998 0.001736
79999998 0.001737
80999998 0.001737
81999998 0.001737
82999998 0.001736
83999998 0.001736
84999998 0.001736
85999998 0.001735
86999998 0.001735
87999998 0.001736
88999998 0.001736
89999997 0.001735
90999997 0.001736
91999997 0.001736
92999997 0.001736
93999997 0.001737
94999997 0.001736
95999997 0.001736
96999997 0.001736
97999997 0.001736
98999997 0.001736
99999997 0.001735


==> data/splinter/qf/22-9-100000000-16Mqueries-inserts.csv <==
fill through
0.899982 709615.565373
1.999998 719097.270928
2.999997 728543.884942
3.999996 662303.210220
4.999995 620109.997339
5.999994 571594.052794
6.999993 519032.297983
7.999992 473969.692518
8.999991 529850.934816
9.999990 559501.100514
10.999990 506625.276305
11.999989 512187.080230
12.999988 495411.218596
13.999987 465067.027399
14.999986 507329.994920
15.999985 511905.778971
16.999984 493145.369891
17.999983 497822.036011
18.999982 522993.092097
19.999981 523371.599701
20.999980 194319.097875
21.999979 62493.015855
22.999978 26899.350139
23.999977 16937.961581
24.999976 12251.776147
25.999999 10222.464856
26.999998 9116.087483
27.999997 8221.098408
28.999996 7123.643267
29.999995 6501.349313
30.999994 6024.448549
31.999993 5582.465444
32.999992 5123.124526
33.999991 4910.291159
34.999990 4620.307609
35.999990 4406.813745
36.999989 4211.697681
37.999988 4043.992873
38.999987 3879.053224
39.999986 3756.382438
40.999985 3658.469252
41.999984 3525.558640
42.999983 3408.680868
43.999982 3347.228312
44.999981 3282.282389
45.999980 3197.800217
46.999979 3142.421529
47.999978 3060.743979
48.999977 3009.342501
49.999976 2939.562049
50.999975 2853.347801
51.999998 2837.512944
52.999997 2803.629244
53.999996 2747.927524
54.999995 2728.017566
55.999994 2664.003616
56.999993 2627.005109
57.999992 2578.920292
58.999991 2557.440586
59.999990 2541.545602
60.999990 2479.085322
61.999989 2500.676100
62.999988 2447.870622
63.999987 2426.388471
64.999986 2410.331757
65.999985 2348.104883
66.999984 2406.725956
67.999983 2345.647550
68.999982 2311.136894
69.999981 2319.094280
70.999980 2252.698493
71.999979 2300.039220
72.999978 2241.392099
73.999977 2235.967588
74.999976 2220.814619
75.999975 2208.026376
76.999998 2174.194534
77.999997 2198.766891
78.999996 2174.707124
79.999995 2142.652767
80.999994 2152.338101
81.999993 2129.210588
82.999992 2134.508270
83.999991 2118.471248
84.999990 2105.083111
85.999990 2091.405328
86.999989 2071.601662
87.999988 2076.016464
88.999987 2062.360555
89.999986 2068.742851


==> data/splinter/qf/22-9-100000000-16Mqueries-queries.csv <==
queries through
999999 503029.245143
1999999 1080342.944064
2999999 1070587.013565
3999999 1179780.914684
4999999 1236546.375435
5999999 1392255.439890
6999999 1417251.637280
7999999 1483292.196696
8999999 1688481.852197
9999999 1707265.438801
10999999 1820025.007144
11999999 1908586.348264
12999999 1867622.889586
13999999 2040837.151400
14999999 2053417.605592
15999999 1968391.568198
16999999 1801100.832829
17999999 1799843.053686
18999999 2104129.143030
19999999 2092571.163114
20999999 1949218.947968
21999999 1913092.054163
22999999 2082842.997378
23999999 2039110.132338
24999999 1965003.291381
25999999 1723112.975902
26999999 2020353.036490
27999999 2030551.680586
28999999 2123038.577734
29999999 2122380.716898
30999999 2389549.068195
31999999 2475002.475002
32999999 2576615.666854
33999999 2384426.831478
34999999 2702936.470181
35999999 2615644.167767
36999999 2705386.153293
37999999 2845095.908183
38999999 2782910.701961
39999999 2485157.397444
40999999 2646791.030555
41999999 2508157.783190
42999999 2553997.900614
43999999 2406281.356854
44999998 2562903.978144
45999998 2572942.932126
46999998 2716394.800820
47999998 2651239.984941
48999998 2596862.989509
49999998 2548686.279657
50999998 2283788.073602
51999998 2478406.880057
52999998 2512291.385604
53999998 2677347.498286
54999998 2798854.708653
55999998 2593784.772927
56999998 2443183.761623
57999998 2533306.649170
58999998 2254979.558610
59999998 2491243.279871
60999998 2505355.196733
61999998 2213809.745190
62999998 2278895.829393
63999998 2446004.451728
64999998 2288397.595352
65999998 2470508.307084
66999998 2376154.811238
67999998 2830471.726418
68999998 2486170.675617
69999998 2655027.028175
70999998 2701987.041270
71999998 2513566.977762
72999998 2611177.406004
73999998 2509983.459209
74999998 2591680.704937
75999998 2481358.792075
76999998 2461217.367334
77999998 2628196.872971
78999998 2642859.785717
79999998 2515122.172060
80999998 2253201.235656
81999998 2621300.689402
82999998 2608670.699672
83999998 2434096.828372
84999998 2769047.586083
85999998 2390365.869400
86999998 2382200.200105
87999998 2722407.043412
88999998 2587194.937377
89999997 2464939.892381
90999997 2568317.238545
91999997 2482122.512603
92999997 2360784.535917
93999997 2305932.703660
94999997 2433362.371458
95999997 2698763.966104
96999997 2497870.565343
97999997 2336585.080904
98999997 2619611.459228
99999997 2563846.179485


==> data/splinter/qf/26-9-100000000-0-inserts-averaged.csv <==
fill through
5.000000 252844.881780
9.999999 199022.743187
14.999999 148062.048613
19.999999 138939.763989
24.999999 146679.752225
29.999998 244908.705821
34.999998 194042.695006
39.999999 206142.452696
44.999999 189264.589969
49.999999 145060.989374
54.999998 184103.233143
59.999998 162605.442695
64.999998 160119.698437
69.999997 178651.556683
74.999997 184742.326845
79.999998 240856.624514
84.999998 182191.531687
89.999998 133701.516869


==> data/splinter/qf/26-9-100000000-0-inserts.csv <==
fill through
0.899999 468075.592187
2.000000 128549.061661
2.999999 247369.327056
3.999999 218278.586068
5.000000 201951.841927
5.999999 208368.613183
6.999999 236501.302171
8.000000 234466.882189
8.999999 253640.549651
9.999999 62136.368741
10.999998 164009.819747
11.999999 154466.967442
13.000000 143040.967383
13.999999 140910.303980
14.999999 137882.184512
16.000000 135847.398220
16.999999 148149.325534
17.999999 158798.431535
18.999998 173119.309223
19.999999 78784.355432
20.999999 261322.811196
21.999998 69585.984504
22.999999 130504.224003
23.999999 72355.677922
24.999999 199630.063498
25.999999 269703.096673
26.999998 282713.831698
27.999999 249714.410741
28.999999 136934.302697
29.999998 285477.887298
30.999999 143732.426704
31.999999 163452.646059
32.999998 265209.824202
33.999999 260812.772923
34.999998 137005.805140
35.999998 248225.937761
36.999999 318760.333994
37.999998 246914.615907
38.999999 76254.723814
39.999999 140556.652003
40.999998 267852.353279
41.999999 160836.613350
42.999998 62355.902188
43.999998 305012.587486
44.999999 150265.493542
45.999998 274832.194151
46.999998 59283.318217
47.999999 118399.716302
48.999998 130062.796007
49.999999 142726.922193
50.999998 62720.902135
51.999998 232415.477441
52.999999 243358.746626
53.999998 217046.631739
54.999998 164974.407775
55.999999 148158.704395
56.999998 163060.489453
57.999998 143358.173804
58.999997 104462.566211
59.999998 253987.279612
60.999998 158973.164814
61.999997 136380.707119
62.999998 224720.007876
63.999999 178933.781417
64.999998 101590.830957
65.999998 253534.370886
66.999997 115550.189557
67.999998 185173.207804
68.999998 143087.081355
69.999997 195912.933813
70.999998 279621.581757
71.999998 136276.086759
72.999997 219556.913075
73.999998 114778.519663
74.999997 173478.532972
75.999998 75776.427533
76.999998 275298.008518
77.999997 344887.697501
78.999998 185320.068275
79.999998 323000.920743
80.999997 297809.060640
81.999998 157572.614084
82.999997 135221.947493
83.999997 145404.526313
84.999998 174949.509907
85.999997 121495.337255
86.999997 118224.548582
87.999998 247969.579535
88.999997 138439.906393
89.999998 42378.212581


==> data/splinter/qf/26-9-100000000-100-zipfian_quartiles.csv <==
filter median box_top box_bottom whisker_top whisker_bottom
QF 19673351.540364 27068185.300135 16814635.458703 30765908.051161 8180078.204820


==> data/splinter/qf/26-9-100000000-100-zipfian_trials.csv <==
trial through
0 14723257.962522
1 19518700.085804
2 16146379.198684
3 19431436.177448
4 28798915.317653
5 27058795.515600
6 19390720.299331
7 16642576.537129
8 19281520.417298
9 16313352.087163
10 28584773.577150
11 25738111.116059
12 29439030.443196
13 18391903.883910
14 27420120.390781
15 27024967.286277
16 28225098.547932
17 29537411.642525
18 27068185.300135
19 28719828.025670
20 26657070.121423
21 19920048.891768
22 16992954.041536
23 15974958.932374
24 18380410.158853
25 27334667.629576
26 19695666.500370
27 18344941.400754
28 19332891.512319
29 27225300.798736
30 24702068.353587
31 16091782.377310
32 18831724.978475
33 28733493.685384
34 18726223.548039
35 19857297.517123
36 16264677.041254
37 19019408.736033
38 19289409.034233
39 19327193.341705
40 16018917.701048
41 16890088.760794
42 30740665.596892
43 25620772.092215
44 25950791.589971
45 14816779.410011
46 28994558.591189
47 17703426.533612
48 13536138.986909
49 14785117.537249
50 18692699.865151
51 16769300.374727
52 14868794.044156
53 19579426.095694
54 21436383.459172
55 25496408.703352
56 28708655.946855
57 15260328.228296
58 27388165.902172
59 27860057.815192
60 19777229.289285
61 8180078.204820
62 19004040.068878
63 20407384.452879
64 18731011.437156
65 17150720.012952
66 15288733.854333
67 28359703.130628
68 16604692.419659
69 30132952.613521
70 27371958.085868
71 26067088.866616
72 28205267.785043
73 26396514.181923
74 15159768.037357
75 29203236.419473
76 15950136.046685
77 27407660.166940
78 25351652.775651
79 16805669.157211
80 19673351.540364
81 26753769.806819
82 23263463.846018
83 18343692.933918
84 20128403.109114
85 16814635.458703
86 16393402.311306
87 17241391.200959
88 30765908.051161
89 20809289.932923
90 27444939.276700
91 18963338.746102
92 24488850.348880
93 16569851.784333
94 25050012.349656
95 16148765.007047
96 27264552.864059
97 16698901.112113
98 19923120.661990
99 11229083.866210


==> data/splinter/qf/stats_adversarial.csv <==
freq through
0.001 1080368.571235
0.002 809281.553900
0.004 704792.585449
0.01 375375.349840
0.02 203406.773854
0.05 97752.474968
0.1 66036.161411


==> data/splinter/qf/stats_splinter_zipfian_quartiles_avg.csv <==
filter whisker_bottom box_bottom median box_top whisker_top
QF 1399189.704057 16298029.682298 19557002.599908 25273982.608467 28105013.822046


==> data/splinter/qf/stats_splinter_zipfian_quartiles_max.csv <==
filter whisker_bottom box_bottom median box_top whisker_top
QF 1399779.758653 16325171.291860 19604076.079498 25393665.296255 28184731.202192


==> data/splinter/qf/stats_splinter_zipfian_quartiles_med.csv <==
filter whisker_bottom box_bottom median box_top whisker_top
QF 1399229.584191 16297899.526709 19587257.313882 25303193.010245 28122117.482958


==> data/splinter/qf/stats_splinter_zipfian_quartiles_min.csv <==
filter whisker_bottom box_bottom median box_top whisker_top
QF 1398615.678174 16185130.395516 19477913.993323 25223098.304503 28022664.731235


==> data/splinter/qf/stats_splinter_zipfian_trials.csv <==
trial avg_through min_through med_through max_through fprate
0 24709710.323124 24564411.571803 24749167.190524 24854106.395459 0.000094
1 1399189.704057 1398615.678174 1399229.584191 1399779.758653 0.595484
2 19319602.248029 19250276.722756 19332076.748345 19383601.473154 0.000077
3 25683554.973852 25603604.987582 25681985.114721 25778976.213739 0.000112
4 25405839.227276 25333964.993527 25401534.760730 25516192.575809 0.001827
5 25657439.823682 25507991.653785 25679149.301142 25758789.542962 0.000116
6 16044480.433997 16011912.863170 16046365.979133 16077428.897571 0.000022
7 16301975.179917 16273232.482677 16302230.308128 16338053.941719 0.000051
8 23230649.217661 23159030.748245 23222438.448927 23331941.194175 0.003820
9 16110227.465135 16095854.029919 16110816.641185 16134757.494595 0.000088
10 16210503.109174 16185130.395516 16205327.987736 16251283.851424 0.000174
11 18566633.605681 18514678.437065 18562449.649355 18651670.723405 0.000062
12 18595949.988052 18557108.579509 18599737.371708 18663506.312931 0.000059
13 24403743.338998 24319480.146792 24420501.499419 24487417.140702 0.000125
14 18091619.943551 18045101.927758 18088874.256999 18143025.095432 0.000157
15 15916016.908540 15888046.469358 15909734.530170 15947335.519181 0.000150
16 17238820.237203 17144983.120764 17265014.519877 17297985.476611 0.004716
17 26230285.645188 26151037.934696 26244239.389454 26277963.037417 0.000116
18 26127083.177659 25976859.813278 26111637.695805 26292057.432370 0.000122
19 18618919.316961 18535097.133177 18625060.764261 18682439.627696 0.000046
20 18478768.633990 18428559.844905 18479642.825463 18519273.007419 0.000148
21 14321987.788787 14297457.196983 14318298.642482 14356842.183848 0.000047
22 25433087.327557 25321391.764977 25461100.530609 25550354.638922 0.000044
23 24906029.550506 24801464.278451 24930879.137591 24996500.489931 0.000032
24 25854704.832348 25715399.925940 25864789.227833 25975577.761788 0.000787
25 15696135.376028 15634843.503018 15702802.479158 15738786.508083 0.000209
26 23807579.523863 23621842.645457 23843984.043606 23913948.049339 0.000182
27 19576114.477985 19519355.392808 19587257.313882 19604076.079498 0.000038
28 25273982.608467 25043826.696719 25303193.010245 25393665.296255 0.000143
29 18502756.910780 18457642.479157 18519821.765235 18546475.613239 0.000130
30 18340352.186115 18260735.944254 18360010.428486 18386915.870666 0.000462
31 15287544.182914 15133034.506345 15304771.568632 15367545.587824 0.017532
32 13951753.163351 13755517.682030 13977373.427895 14009212.458112 0.000142
33 19297825.463133 19180678.152057 19310126.423398 19364983.462304 0.000067
34 14436088.836226 14233781.317877 14471047.052609 14505829.893034 0.000053
35 25213749.561911 25136615.002539 25206885.512847 25309343.450322 0.000069
36 23735824.075769 23018030.024721 23818937.961194 23899031.372258 0.000074
37 22725542.487106 22624536.762610 22736315.580060 22775619.155207 0.000895
38 16163996.024304 15907380.865648 16206352.241825 16224416.123825 0.000888
39 24830593.277365 24788981.296712 24836451.963818 24873146.950552 0.000235
40 25105152.933060 24487594.583344 25156473.263700 25261838.960829 0.000420
41 19982599.152658 19953587.954418 19978303.562331 20030887.628723 0.000067
42 16024141.330363 15996287.261355 16030265.140585 16040807.815082 0.000049
43 16139676.635123 16129785.102852 16138715.487357 16162373.670847 0.000242
44 16050047.901368 16016835.297264 16054302.071326 16070142.959992 0.000184
45 15750725.242144 15724158.914656 15752968.253043 15781782.141967 0.000639
46 24825310.496365 24799678.100146 24811617.791915 24886951.024969 0.000086
47 19503050.569655 19477913.993323 19499487.163488 19528618.213561 0.000149
48 20123360.222838 20093313.347184 20125381.124405 20146911.277032 0.000207
49 19499388.304189 19451052.399190 19500133.575915 19529457.256853 0.000020
50 23016453.541979 22954362.132644 23021423.736930 23057359.793959 0.005286
51 25251893.955176 25223098.304503 25257500.214689 25273139.454656 0.000174
52 19157880.862503 19136082.422934 19154923.102561 19192605.472963 0.000065
53 25887708.955879 25799660.476468 25885879.511585 25969304.282338 0.000383
54 16095372.162024 16055589.272296 16104045.014027 16108195.527721 0.000101
55 15504988.962774 15467497.374392 15506881.178523 15534439.074707 0.000432
56 23577965.730841 23506235.029465 23582013.526643 23633454.572955 0.000091
57 27218053.626098 27115923.283630 27229405.037440 27297419.029031 0.000169
58 28043670.725801 27942561.271051 28066233.511086 28104887.439926 0.000997
59 27645073.744616 27543808.427304 27654714.299147 27707661.999773 0.000114
60 26342707.561437 26283350.286094 26343935.889398 26398597.706490 0.000113
61 13151746.295449 13140172.793272 13152374.200829 13168724.279835 0.000082
62 28105013.822046 28022664.731235 28122117.482958 28184731.202192 0.000182
63 18765451.003220 18734132.656407 18766866.721466 18799748.835356 0.000123
64 17348307.698606 14111716.817356 17899013.764342 17912511.710305 0.001272
65 21152721.805326 21118209.175862 21151576.426991 21194163.975008 0.000114
66 14312806.383512 14288245.346318 14313277.568804 14335561.079525 0.000508
67 18414059.650137 18392732.663470 18414781.913738 18434844.806259 0.000154
68 27706272.506151 27638128.456493 27707431.687327 27760119.257472 0.000142
69 15861821.958662 15841432.002230 15858214.872468 15888778.550149 0.000048
70 16781344.783133 16722240.245081 16791115.148442 16824451.985538 0.015930
71 16353700.449923 16333995.949169 16354861.237180 16379989.549567 0.000045
72 27234754.597158 27119376.796659 27252634.648455 27326436.140851 0.000052
73 14096594.375572 14083237.567318 14100255.637635 14107556.006997 0.000077
74 27764628.141394 27727098.802744 27760273.383172 27843752.001270 0.000057
75 19868245.715363 19825535.289453 19878107.445146 19903903.951721 0.000096
76 14395960.608621 14382363.770250 14399947.008195 14407208.214414 0.000183
77 20238347.012769 20161572.844778 20251482.914836 20267736.803170 0.000108
78 16187322.283435 16163025.136739 16186101.318520 16216207.450699 0.000188
79 26984777.617098 26942485.875402 26979193.645860 27027830.557125 0.000269
80 25694232.467027 25650365.004694 25694853.063983 25729098.323749 0.000119
81 18722044.477212 18698858.621670 18729923.862859 18743824.377846 0.000257
82 16298029.682298 16284019.351929 16297899.526709 16325171.291860 0.000108
83 26172556.713313 26096235.095786 26182122.846520 26234944.421270 0.000135
84 19023435.731415 18978969.404003 19023956.868885 19057129.462703 0.001090
85 25914892.900226 25861177.200786 25912106.135987 25991781.398722 0.000108
86 27274867.110029 27190168.035238 27275008.455253 27356413.027124 0.000083
87 14566954.310602 14548817.835689 14571609.259383 14583509.550740 0.000147
88 25664880.818710 25565571.863551 25686075.064986 25742278.603533 0.000109
89 25235803.346469 25161727.000294 25252652.791176 25298330.563166 0.000221
90 18167386.670479 18124281.825333 18169661.026804 18210491.428322 0.000113
91 26102443.214787 26021676.056155 26111978.609067 26173693.867242 0.000027
92 20060474.305842 20046507.898324 20055553.884259 20081450.362671 0.000118
93 27206945.824441 27129606.268024 27232519.444021 27286618.642218 0.000136
94 19702973.730419 19615418.112487 19717876.621302 19733635.389512 0.000056
95 23864935.917874 23745523.968732 23824839.777952 23981735.510235 0.000700
96 19557002.599908 19281418.109881 19587717.717482 19644242.763552 0.000063
97 16366855.872976 16318456.339150 16374169.420256 16387129.548453 0.000126
98 19212683.445103 19173764.155031 19215987.701768 19248240.710799 0.000072
99 14494738.772194 14469267.276305 14498027.543353 14519773.026908 0.000041


==> data/splinter/tqf/011223-24-9-inserts-averaged.csv <==
fill through
1.0000 665691.215624
2.0000 644184.901763
3.0000 575689.913117
4.0000 382723.398819
5.0000 682711.114005
6.0000 972349.849023
7.0000 914469.105656
8.0000 584386.692721
9.0000 883862.667727
10.0000 805326.984371
11.0000 745398.952359
12.0000 442116.503063
13.0000 594106.673655
14.0000 603447.052942
15.0000 528035.401238
16.0000 302243.712270
17.0000 329812.184238
18.0000 332805.992295
19.0000 269379.361282
20.0000 154804.068387
21.0000 180894.032202
22.0000 157260.108076
23.0000 133958.170649
24.0000 101161.353809
25.0000 126442.333708
26.0000 118715.480648
27.0000 101692.546603
28.0000 75463.385189
29.0000 88022.984212
30.0000 81155.482072
31.0000 68612.268584
32.0000 54294.652707
33.0000 64005.786656
34.0000 57696.806959
35.0000 47151.620143
36.0000 41594.416399
37.0000 46394.396795
38.0000 39187.895798
39.0000 23233.234744
40.0000 38770.883827
41.0000 32640.472653
42.0000 27513.113535
43.0000 29089.506863
44.0000 27028.685610
45.0000 21420.258347
46.0000 23465.251469
47.0000 21698.436613
48.0000 16738.551620
49.0000 19289.430983
50.0000 16443.247075
51.0000 14334.541348
52.0000 14996.941117
53.0000 11276.818985
54.0000 13411.137232
55.0000 9417.064970
56.0000 11357.293889
57.0000 8026.489322
58.0000 9382.836325
59.0000 7003.544056
60.0000 7433.367499
61.0000 6260.096594
62.0000 5049.712253
63.0000 6234.124034
64.0000 5320.923650
65.0000 4659.178936
66.0000 4105.330305
67.0000 3897.987199
68.0000 3665.269293
69.0000 3455.934874
70.0000 3167.728249
71.0000 3035.513440
72.0000 2679.775274
73.0000 2288.301864
74.0000 1992.268833
75.0000 1879.982781
76.0000 1531.649448
77.0000 1227.822841
78.0000 1006.132646
79.0000 1004.587650
80.0000 778.279876
81.0000 662.738482
82.0000 566.169655
83.0000 488.579843
84.0000 420.901168
85.0000 363.986930
86.0000 303.534225
87.0000 266.338563
88.0000 227.207643
89.0000 185.968701
90.0000 155.864444


==> data/splinter/tqf/011223-24-9-inserts.csv <==
fill through
0.010000 665691.215624
0.020000 644184.901763
0.030000 575689.913117
0.040000 382723.398819
0.050000 682711.114005
0.060000 972349.849023
0.070000 914469.105656
0.080000 584386.692721
0.090000 883862.667727
0.100000 805326.984371
0.110000 745398.952359
0.120000 442116.503063
0.130000 594106.673655
0.140000 603447.052942
0.150000 528035.401238
0.160000 302243.712270
0.170000 329812.184238
0.180000 332805.992295
0.190000 269379.361282
0.200000 154804.068387
0.210000 180894.032202
0.220000 157260.108076
0.230000 133958.170649
0.240000 101161.353809
0.250000 126442.333708
0.260000 118715.480648
0.270000 101692.546603
0.280000 75463.385189
0.290000 88022.984212
0.300000 81155.482072
0.310000 68612.268584
0.320000 54294.652707
0.330000 64005.786656
0.340000 57696.806959
0.350000 47151.620143
0.360000 41594.416399
0.370000 46394.396795
0.380000 39187.895798
0.390000 23233.234744
0.400000 38770.883827
0.410000 32640.472653
0.420000 27513.113535
0.430000 29089.506863
0.440000 27028.685610
0.450000 21420.258347
0.460000 23465.251469
0.470000 21698.436613
0.480000 16738.551620
0.490000 19289.430983
0.500000 16443.247075
0.510000 14334.541348
0.520000 14996.941117
0.530000 11276.818985
0.540000 13411.137232
0.550000 9417.064970
0.560000 11357.293889
0.570000 8026.489322
0.580000 9382.836325
0.590000 7003.544056
0.600000 7433.367499
0.610000 6260.096594
0.620000 5049.712253
0.630000 6234.124034
0.640000 5320.923650
0.650000 4659.178936
0.660000 4105.330305
0.670000 3897.987199
0.680000 3665.269293
0.690000 3455.934874
0.700000 3167.728249
0.710000 3035.513440
0.720000 2679.775274
0.730000 2288.301864
0.740000 1992.268833
0.750000 1879.982781
0.760000 1531.649448
0.770000 1227.822841
0.780000 1006.132646
0.790000 1004.587650
0.800000 778.279876
0.810000 662.738482
0.820000 566.169655
0.830000 488.579843
0.840000 420.901168
0.850000 363.986930
0.860000 303.534225
0.870000 266.338563
0.880000 227.207643
0.890000 185.968701
0.900000 155.864444


==> data/splinter/tqf/011424-25-9-adversarial.csv <==
freq through
0.1 997730.885590
0.05 990000.916493
0.03 990451.615579
0.02 989198.623684
0.01 974879.728113
0.004 982809.135046
0.002 970453.363398
0.001 952708.135038


==> data/splinter/tqf/011424-25-9-inserts.csv <==
fill through
1.0000 584779.817217
2.0000 470907.672185
3.0000 1074367.535653
4.0000 558856.785008
5.0000 492241.537645
6.0000 345208.429998
7.0000 851116.883117
8.0000 565053.045663
9.0000 719573.502606
10.0000 468380.886442
11.0000 608956.779761
12.0000 380147.824550
13.0000 470706.190477
14.0000 308862.606051
15.0000 299258.614477
16.0000 183486.092443
17.0000 227854.249583
18.0000 156745.798436
19.0000 170315.913323
20.0000 74345.358704
21.0000 155549.110868
22.0000 101234.969875
23.0000 122632.982563
24.0000 80138.464798
25.0000 98649.842843
26.0000 64547.527733
27.0000 80938.345911
28.0000 55764.362786
29.0000 68469.322041
30.0000 49190.958855
31.0000 52110.810066
32.0000 43202.194974
33.0000 41136.199721
34.0000 38067.108837
35.0000 34344.731753
36.0000 34799.917570
37.0000 23244.320614
38.0000 31291.496673
39.0000 24548.976348
40.0000 25840.076215
41.0000 22522.210813
42.0000 18137.134735
43.0000 21446.813559
44.0000 17180.429513
45.0000 13136.480497
46.0000 17304.031173
47.0000 14603.668740
48.0000 12529.715215
49.0000 11817.357994
50.0000 12019.541803
51.0000 10438.980319
52.0000 9288.099353
53.0000 8341.251794
54.0000 7825.238010
55.0000 7462.345320
56.0000 6883.329074
57.0000 6279.328615
58.0000 5473.458862
59.0000 4598.408519
60.0000 4061.287543
61.0000 3520.394524
62.0000 3500.188052
63.0000 2852.365142
64.0000 2714.681659
65.0000 2360.718920
66.0000 2241.894496
67.0000 2132.672310
68.0000 1839.862692
69.0000 1678.287149
70.0000 1488.238600
71.0000 1359.620835
72.0000 1250.217534
73.0000 1096.512254
74.0000 997.499674
75.0000 910.370706
76.0000 813.422622
77.0000 722.609084
78.0000 642.412139
79.0000 570.464247
80.0000 506.494672
81.0000 447.888342
82.0000 393.673365
83.0000 345.744613
84.0000 308.161135
85.0000 273.421731
86.0000 233.677018
87.0000 196.071357
88.0000 160.881102
89.0000 148.199508
90.0000 119.217734


==> data/splinter/tqf/0124-25-9-adversarial.csv <==
freq through
0.1 4506725.894058
0.05 4609800.126212
0.03 4704552.237654
0.02 4806457.071333
0.01 4915210.046217
0.004 5027451.266464
0.002 5150694.778506
0.001 5275629.482834


==> data/splinter/tqf/0124-25-9-fixeduniverse.csv <==
queries through
1999999 5091247.890314
3999999 5286599.791179
5999999 5484500.800737
7999999 5570332.409587
9999999 5630598.926808
11999999 5540319.676445
13999999 5344821.135561
15999999 5418732.558455
17999999 5756025.119294
19999999 5783021.050197
21999999 5832825.391455
23999999 5852693.555892
25999999 5854852.355261
27999999 5887097.248959
29999999 5875785.886362
31999999 5870870.209737
33999999 5845184.444795
35999999 5890738.580803
37999999 5917229.789702
39999999 5921276.627241
41999999 5953231.414012
43999999 5956334.114606
45999999 5961091.952824
47999999 5975839.680173
49999999 5982704.002728
51999999 5985138.900111
53999999 5957877.803926
55999999 5697973.230922
57999999 5974090.370065
59999999 5992760.745020
61999999 6012957.924327
63999999 6017354.049078
65999999 6021647.823927
67999999 6024150.820640
69999999 6004365.173481
71999999 6012994.080207
73999999 6024314.131836
75999999 6017372.153407
77999999 6019636.052804
79999999 6027618.548188
81999999 6024441.157777
83999999 6021448.399198
85999999 6021810.999440
87999999 5983634.758934
89999999 6020342.738112
91999999 6006078.151089
93999999 6022409.385323
95999999 6014657.720866
97999999 6023026.028507
99999999 6010391.967712
101999999 5829357.225925
103999999 6024441.157777
105999999 6028236.258635
107999999 6021629.693860
109999999 6023624.655900
111999999 6027327.904720
113999999 6025257.881037
115999999 6035075.860904
117999999 6017661.837493
119999999 6019309.946308
121999999 6018675.951477
123999999 6021140.223324
125999999 6021919.788028
127999999 6016593.765606
129999999 6021194.605010
131999999 6022953.475696
133999999 6018857.079229
135999999 6023497.664389
137999999 6024513.746434
139999999 6022790.238262
141999999 6015471.793453
143999999 6013211.024621
145999999 5831175.798288
147999999 5662931.019837
149999999 6050192.396118
151999999 6033018.711408
153999999 6051254.122417
155999999 6048563.919711
157999999 6047960.325380
159999999 6030435.608516
161999999 6031363.088058
163999999 6035567.599866
165999999 6032254.464622
167999999 6026220.083584
169999999 6037152.637330
171999999 6043318.507059
173999999 6023533.947131
175999999 6040142.788976
177999999 6025003.765627
179999999 6025947.730929
181999999 6017154.908645
183999999 6038574.413352
185999999 6030399.242582
187999999 6037225.532634
189999999 6033491.913612
191999999 6019599.817004
193999999 6002040.693836
195999999 6036769.965862
197999999 6023533.947131
199999999 6029544.769370


==> data/splinter/tqf/0124-25-9-inserts.csv <==
fill through
0.999996 597449.414915
1.999995 694933.187531
2.999994 831048.939964
3.999996 525155.326844
4.999995 420910.954282
5.999994 372159.615978
6.999996 345758.367948
7.999995 324067.470531
8.999994 310974.533113
9.999996 299941.557112
10.999995 290795.035211
11.999995 284894.857542
12.999997 278359.299042
13.999996 273444.744972
14.999995 265293.741397
15.999997 260099.375069
16.999996 254508.930908
17.999995 251425.231667
18.999997 245921.085516
19.999996 243768.253869
20.999995 240749.633363
21.999997 236115.744060
22.999996 233232.142721
23.999995 228826.971693
24.999997 224864.459153
25.999996 220360.831783
26.999995 215531.035581
27.999994 209076.862205
28.999996 207374.845262
29.999995 202076.092226
30.999994 198062.326792
31.999996 194224.126454
32.999995 189057.586490
33.999994 185893.010681
34.999996 180888.376155
35.999995 175245.413015
36.999995 172065.098167
37.999997 167671.305710
38.999996 163495.127466
39.999995 159350.108396
40.999997 153850.462430
41.999996 150591.749649
42.999995 145514.482958
43.999997 140016.015216
44.999996 136196.223297
45.999995 132996.131929
46.999997 128838.909664
47.999996 125105.587473
48.999995 119856.605423
49.999997 115892.724107
50.999996 112132.886822
51.999995 107594.984523
52.999994 102455.373678
53.999996 98444.985910
54.999995 93183.640836
55.999994 88961.465022
56.999996 84124.741893
57.999995 80013.811588
58.999994 76152.870255
59.999996 71989.909442
60.999995 68185.665669
61.999995 63967.716488
62.999997 60688.340967
63.999996 57716.536571
64.999995 54706.157502
65.999997 51478.530458
66.999996 47690.326425
67.999995 44799.243787
68.999997 42230.200082
69.999996 39296.476350
70.999995 36367.210235
71.999997 33984.326939
72.999996 31408.314438
73.999995 28826.249642
74.999997 26522.902802
75.999996 24490.439516
76.999995 22051.897593
77.999994 20204.681616
78.999996 18236.183636
79.999995 16447.042445
80.999994 14865.417735
81.999996 13219.584021
82.999995 11719.438153
83.999994 10345.259734
84.999996 9007.822374
85.999995 7790.223412
86.999995 6664.570567
87.999997 5683.370424
88.999996 4811.541126
89.999995 3967.605112


==> data/splinter/tqf/16M-queryset-26-queries.csv <==
queries through
999999 2406524.569413
1999999 2466711.725268
2999999 2502076.723681
3999999 2506039.555328
4999999 2523449.151238
5999999 2513933.476292
6999999 2483602.017678
7999999 2506146.323859
8999999 2556629.339878
9999999 2589057.091298
10999999 2590425.270117
11999999 2585128.274065
12999999 2607120.044842
13999999 2584774.129513
14999999 2629710.468877
15999999 2630388.350536
16999999 2633436.212908
17999999 2669820.614753
18999999 2650670.752234
19999999 2634955.851315
20999999 2658676.457686
21999999 2689560.203116
22999999 2662527.324187
23999999 2694597.063428
24999999 2687406.276706
25999999 2686886.382322
26999999 2665223.892133
27999999 2688518.948682
28999999 2708808.503492
29999999 2729369.379205
30999999 2725887.480817
31999999 2732531.608559
32999999 2737850.787132
33999999 2732822.842026
34999999 2723882.731401
35999999 2744960.252976
36999999 2734407.043833
37999999 2755056.216922
38999999 2745495.328540
39999999 2725783.458311
40999999 2740153.941848
41999999 2756035.718223
42999999 2766236.424695
43999999 2767537.887594
44999999 2753364.611555
45999999 2760806.486791
46999999 2771718.493183
47999999 2771157.789725
48999999 2765081.445474
49999999 2762400.415465
50999999 2770443.797392
51999999 2764370.580463
52999999 2762965.214268
53999999 2766986.530310
54999999 2732023.965314
55999999 2755587.642843
56999999 2751955.264215
57999999 2779275.498463
58999999 2775819.283061
59999999 2774833.371256
60999999 2777484.598848
61999999 2774340.677938
62999999 2769546.071399
63999999 2762362.261712
64999999 2753273.642361
65999999 2737491.034717
66999999 2740927.529876
67999999 2752758.263780
68999999 2765050.863111
69999999 2751508.514543
70999999 2724090.494286
71999999 2725382.303003
72999999 2739786.077503
73999999 2743732.628743
74999999 2751659.938858
75999999 2739253.224786
76999999 2732434.544530
77999999 2748808.391562
78999999 2761706.182079
79999999 2751228.423491
80999999 2735970.626619
81999999 2727151.245081
82999999 2746679.264769
83999999 2751871.960901
84999999 2757920.748389
85999999 2760288.284508
86999999 2769377.333200
87999999 2755906.596814
88999999 2749072.875173
89999999 2764844.449851
90999999 2770597.313075
91999999 2761957.896714
92999999 2790746.999249
93999999 2794287.358923
94999999 2743958.489396
95999999 2807183.019911
96999999 2787099.075798
97999999 2776381.874669
98999999 2736449.784778
99999999 2799301.294397


==> data/splinter/tqf/21-100000000-10-adversarial.csv <==
queries through fprate
999999 1195191.505535 0.001820
1999999 1210202.491081 0.001790
2999999 1156953.463861 0.001765
3999999 1267878.674154 0.001777
4999999 1217903.671127 0.001777
5999999 1331407.230873 0.001770
6999999 1076098.454400 0.001779
7999999 1096752.187746 0.001791
8999999 1315188.986081 0.001791
9999999 1305520.524088 0.001785
10999999 1228308.079319 0.001784
11999999 1211310.735120 0.001783
12999999 1303328.962837 0.001783
13999999 1205762.095904 0.001781
14999999 1323859.792657 0.001778
15999999 1327536.424281 0.001775
16999999 1198586.626650 0.001773
17999999 1342579.228957 0.001772
18999999 1272271.105705 0.001771
19999999 1343206.798776 0.001771
20999999 1279968.871157 0.001770
21999999 1285176.898174 0.001771
22999999 1197110.176035 0.001771
23999999 1318440.232467 0.001769
24999999 1342510.736730 0.001768
25999999 1084595.169430 0.001771
26999999 1114847.087573 0.001768
27999999 1046204.579028 0.001765
28999999 1152679.287736 0.001766
29999999 1306316.956909 0.001765
30999999 1418946.914358 0.001764
31999999 1432666.808978 0.001762
32999999 1442420.728163 0.001760
33999999 1346688.896011 0.001760
34999999 1328384.657689 0.001761
35999999 1289961.391456 0.001761
36999999 1209583.286462 0.001762
37999999 1368294.161352 0.001761
38999999 1308859.407558 0.001760
39999999 1475008.923804 0.001758
40999999 1475918.907112 0.001758
41999999 1338711.383197 0.001758
42999999 1311580.336263 0.001760
43999999 1439041.483249 0.001760
44999999 1273802.593717 0.001761
45999999 1235022.267451 0.001762
46999999 1352625.378228 0.001761
47999999 1294156.624011 0.001762
48999999 1315825.832030 0.001762
49999999 1361557.512870 0.001762
50999999 1367164.268888 0.001762
51999999 1364684.689602 0.001762
52999999 1305667.117557 0.001763
53999999 1304779.537925 0.001763
54999999 1397395.534203 0.001763
55999999 1240168.563711 0.001763
56999999 1259631.457028 0.001763
57999999 1216630.857165 0.001762
58999999 1326886.434444 0.001763
59999999 1279408.810777 0.001763
60999999 1277653.206590 0.001763
61999999 1406988.229136 0.001762
62999999 1287483.471931 0.001763
63999999 1279872.217558 0.001764
64999999 1309483.277899 0.001764
65999999 1233751.492839 0.001764
66999999 1256401.364954 0.001765
67999999 1200961.730154 0.001765
68999999 1215719.742559 0.001765
69999999 1443368.012655 0.001765
70999999 1203423.016428 0.001766
71999999 1406948.637933 0.001766
72999999 1313706.557366 0.001765
73999999 1353057.300624 0.001764
74999999 1310993.995648 0.001764
75999999 1237816.788262 0.001764
76999999 1343797.032896 0.001764
77999999 1381637.212464 0.001763
78999999 1323197.639415 0.001763
79999999 1311490.889729 0.001763
80999999 1430903.801768 0.001762
81999999 1304726.764121 0.001761
82999999 1418638.929438 0.001761
83999999 1264382.349222 0.001762
84999999 1307615.158398 0.001762
85999999 1246623.209382 0.001762
86999999 1344588.434926 0.001763
87999999 1403623.031770 0.001763
88999999 1266061.573639 0.001763
89999999 1421312.582170 0.001764
90999999 1341324.047794 0.001764
91999999 1444420.852237 0.001763
92999999 1325939.892493 0.001763
93999999 1359240.456433 0.001762
94999999 1391720.653830 0.001761
95999999 1399405.812292 0.001762
96999999 1464617.764056 0.001761
97999999 1393165.131863 0.001760
98999999 1281972.391443 0.001761
99999999 1337977.005527 0.001760


==> data/splinter/tqf/21-100000000-100-adversarial.csv <==
queries through fprate
999999 1184838.334733 0.001783
1999999 1337087.876089 0.001774
2999999 1268956.625794 0.001761
3999999 1216679.705418 0.001760
4999999 1271672.478210 0.001764
5999999 1218757.160198 0.001768
6999999 1343918.031751 0.001764
7999999 1255417.124894 0.001776
8999999 1244889.727668 0.001773
9999999 1214130.045469 0.001776
10999999 1136225.481674 0.001779
11999999 1272063.949199 0.001776
12999999 1285532.107450 0.001773
13999999 1289901.490223 0.001771
14999999 1248542.326833 0.001764
15999999 1217537.408837 0.001768
16999999 1276922.310770 0.001772
17999999 1198165.847720 0.001772
18999999 1359262.627210 0.001773
19999999 1255923.248018 0.001769
20999999 1317715.766074 0.001765
21999999 1283314.853599 0.001766
22999999 1259661.604507 0.001767
23999999 1367614.879650 0.001767
24999999 1273434.376106 0.001762
25999999 1531309.146816 0.001757
26999999 1463629.537800 0.001757
27999999 1423886.840865 0.001755
28999999 1304765.918470 0.001755
29999999 1419192.592950 0.001755
30999999 1440177.199403 0.001754
31999999 1352169.962356 0.001756
32999999 1451130.285379 0.001756
33999999 1388487.770200 0.001757
34999999 1491524.412526 0.001756
35999999 1398091.046485 0.001758
36999999 1382647.770480 0.001757
37999999 1369514.069018 0.001757
38999999 1395823.417171 0.001758
39999999 1347124.293770 0.001761
40999999 1379413.087320 0.001761
41999999 1451608.454748 0.001761
42999999 1496826.727338 0.001762
43999999 1471507.927749 0.001760
44999999 1475311.401354 0.001760
45999999 1422584.380593 0.001760
46999999 1380950.342407 0.001761
47999999 1475679.328979 0.001760
48999999 1478013.077460 0.001761
49999999 1379289.417678 0.001762
50999999 1475877.519876 0.001761
51999999 1184557.632875 0.001761
52999999 1257398.216758 0.001760
53999999 1316931.391825 0.001759
54999999 1479055.829920 0.001759
55999999 1532853.652330 0.001758
56999999 1531731.346576 0.001756
57999999 1404883.092653 0.001756
58999999 1311779.914813 0.001756
59999999 1436447.263712 0.001756
60999999 1427576.204018 0.001756
61999999 1353982.468635 0.001757
62999999 1349123.474479 0.001758
63999999 1413585.403883 0.001759
64999999 1482083.097435 0.001759
65999999 1427107.623894 0.001759
66999999 1318273.378260 0.001759
67999999 1538549.117411 0.001759
68999999 1453568.656408 0.001759
69999999 1423937.529013 0.001759
70999999 1491253.055205 0.001759
71999999 1448316.115269 0.001760
72999999 1488746.564717 0.001759
73999999 1441304.322760 0.001759
74999999 1419140.228084 0.001758
75999999 1457477.369020 0.001758
76999999 1422752.371373 0.001758
77999999 1555183.348341 0.001758
78999999 1397762.740957 0.001758
79999999 1473465.827381 0.001758
80999999 1326293.368135 0.001759
81999999 1409767.148760 0.001759
82999999 1522380.515965 0.001759
83999999 1546070.584306 0.001759
84999999 1325952.199423 0.001758
85999999 1298222.473789 0.001758
86999999 1374279.533954 0.001758
87999999 1347049.893381 0.001758
88999999 1309689.079812 0.001758
89999999 1324291.073881 0.001758
90999999 1283665.738576 0.001759
91999999 1446275.911841 0.001759
92999999 1215413.878811 0.001759
93999999 1277065.813587 0.001759
94999999 1197315.140529 0.001759
95999999 687986.449419 0.001759
96999999 1282121.963134 0.001760
97999999 1382615.272092 0.001760
98999999 1377911.527057 0.001761
99999999 1289116.632827 0.001761


==> data/splinter/tqf/21-100000000-1000-adversarial.csv <==
queries through fprate
999999 1156851.743665 0.001802
1999999 1113758.142964 0.001815
2999999 1172130.945781 0.001792
3999999 1031331.861967 0.001793
4999999 1090410.277771 0.001804
5999999 1155146.582326 0.001800
6999999 1206627.764988 0.001800
7999999 1180903.840181 0.001793
8999999 1156550.703183 0.001794
9999999 1243301.712026 0.001789
10999999 1357329.102086 0.001784
11999999 1313761.786085 0.001781
12999999 1227507.460177 0.001782
13999999 1260504.731305 0.001778
14999999 1317281.815320 0.001777
15999999 1298182.025891 0.001774
16999999 1169246.023394 0.001777
17999999 1221903.848386 0.001778
18999999 1365901.898194 0.001776
19999999 1286335.769653 0.001778
20999999 1344684.261412 0.001776
21999999 1306911.076463 0.001775
22999999 1377112.662964 0.001772
23999999 1255738.725978 0.001771
24999999 1128522.966571 0.001769
25999999 1082431.487499 0.001768
26999999 1314860.420992 0.001768
27999999 1139415.457082 0.001769
28999999 1246916.997723 0.001766
29999999 1281330.123174 0.001764
30999999 1316357.585905 0.001761
31999999 1321257.043952 0.001759
32999999 1171329.142318 0.001759
33999999 1356677.226138 0.001757
34999999 1316257.091335 0.001757
35999999 1250601.852141 0.001758
36999999 1316440.765431 0.001758
37999999 1296781.388594 0.001760
38999999 1363925.267807 0.001763
39999999 1280383.500466 0.001764
40999999 1265965.406229 0.001763
41999999 1379902.275321 0.001762
42999999 1294138.201018 0.001761
43999999 1390615.569888 0.001762
44999999 1351851.901920 0.001762
45999999 1256792.965981 0.001762
46999999 1186819.655632 0.001763
47999999 1356642.256150 0.001762
48999999 1457173.665958 0.001760
49999999 1299933.703381 0.001760
50999999 1311322.350572 0.001760
51999999 1433377.338018 0.001760
52999999 1405765.889372 0.001760
53999999 1337515.297831 0.001759
54999999 1321091.221349 0.001760
55999999 1301981.616020 0.001760
56999999 1333961.184397 0.001759
57999999 1345590.768171 0.001759
58999999 1292028.057681 0.001759
59999999 1366456.232407 0.001759
60999999 1350630.406742 0.001759
61999999 1358446.480605 0.001759
62999999 1261616.332380 0.001759
63999999 1306782.987776 0.001760
64999999 1308393.606665 0.001760
65999999 1343759.112366 0.001760
66999999 1343037.224963 0.001760
67999999 1338596.695540 0.001760
68999999 1376752.433754 0.001759
69999999 1275477.666386 0.001759
70999999 1285358.608625 0.001760
71999999 1315895.091580 0.001760
72999999 1337703.163668 0.001759
73999999 1375937.873653 0.001759
74999999 1309661.635820 0.001759
75999999 1195322.940399 0.001760
76999999 1241959.862341 0.001760
77999999 1308602.491056 0.001760
78999999 1262055.787914 0.001760
79999999 1159465.996341 0.001760
80999999 1224789.244391 0.001760
81999999 1298733.345368 0.001760
82999999 1334963.769083 0.001761
83999999 1317668.885621 0.001760
84999999 1364751.738011 0.001760
85999999 1268417.420952 0.001760
86999999 1357697.670598 0.001760
87999999 1302434.380100 0.001761
88999999 1285233.057737 0.001761
89999999 1214568.014594 0.001761
90999999 1241563.575504 0.001761
91999999 1243661.987596 0.001761
92999999 1248921.244275 0.001761
93999999 1341577.775959 0.001761
94999999 1340306.501291 0.001761
95999999 1310682.983796 0.001761
96999999 1183307.320294 0.001761
97999999 1283440.029981 0.001761
98999999 1218212.273489 0.001761
99999999 948925.958154 0.001761


==> data/splinter/tqf/21-100000000-1000000-fprates.csv <==
queries fprate
999999 0.001708
1999999 0.001639
2999999 0.001601
3999999 0.001552
4999999 0.001517
5999999 0.001476
6999999 0.001437
7999999 0.001392
8999999 0.001354
9999999 0.001321
10999999 0.001286
11999999 0.001254
12999999 0.001220
13999999 0.001190
14999999 0.001163
15999999 0.001134
16999999 0.001106
17999999 0.001080
18999999 0.001055
19999999 0.001029
20999999 0.001003
21999999 0.000979
22999999 0.000956
23999999 0.000933
24999999 0.000912
25999999 0.000892
26999999 0.000872
27999999 0.000855
28999999 0.000837
29999999 0.000820
30999999 0.000802
31999999 0.000786
32999999 0.000770
33999999 0.000754
34999999 0.000739
35999999 0.000724
36999999 0.000710
37999999 0.000697
38999999 0.000684
39999999 0.000671
40999999 0.000659
41999999 0.000647
42999999 0.000635
43999999 0.000624
44999999 0.000613
45999999 0.000602
46999999 0.000592
47999999 0.000581
48999999 0.000571
49999999 0.000562
50999999 0.000553
51999999 0.000544
52999999 0.000535
53999999 0.000527
54999999 0.000518
55999999 0.000510
56999999 0.000503
57999999 0.000495
58999999 0.000487
59999999 0.000480
60999999 0.000473
61999999 0.000466
62999999 0.000460
63999999 0.000453
64999999 0.000447
65999999 0.000440
66999999 0.000434
67999999 0.000428
68999999 0.000423
69999999 0.000417
70999999 0.000412
71999999 0.000406
72999999 0.000401
73999999 0.000396
74999999 0.000391
75999999 0.000386
76999999 0.000382
77999999 0.000377
78999999 0.000372
79999999 0.000368
80999999 0.000364
81999999 0.000359
82999999 0.000355
83999999 0.000351
84999999 0.000347
85999999 0.000343
86999999 0.000340
87999999 0.000336
88999999 0.000332
89999999 0.000329
90999999 0.000325
91999999 0.000322
92999999 0.000318
93999999 0.000315
94999999 0.000312
95999999 0.000309
96999999 0.000305
97999999 0.000302
98999999 0.000299
99999999 0.000296


==> data/splinter/tqf/21-100000000-1000000-inserts.csv <==
fill through
0.009999 877579.612504
0.020000 988849.490758
0.029999 916707.610264
0.039999 788877.520313
0.049999 751398.065210
0.059999 771550.715573
0.069999 756111.912316
0.079999 732629.519651
0.089999 732220.243707
0.099999 693663.215691
0.109999 689693.820502
0.119999 687455.582508
0.129999 666079.720502
0.139999 636213.936838
0.149999 624189.535091
0.159999 593606.385689
0.169999 609725.832243
0.179999 608205.098460
0.189999 604192.451743
0.199999 586796.496824
0.209999 593976.265330
0.219999 572288.716059
0.229999 584213.722595
0.239999 571867.364747
0.250000 580462.232556
0.259999 579740.144855
0.270000 567196.408287
0.279999 573776.196990
0.289999 546204.453705
0.299999 538919.669014
0.309999 541242.418768
0.319999 524720.894738
0.329999 518365.672195
0.339999 527002.060612
0.349999 517968.780873
0.359999 515726.932914
0.369999 513856.708811
0.379999 302096.225872
0.389999 274611.355542
0.399999 341666.992506
0.409999 313616.270375
0.419999 308717.963816
0.429999 382559.331619
0.439999 409864.170266
0.449999 46118.924102
0.459999 85372.239953
0.469999 42572.862934
0.479999 21359.428582
0.489999 21625.474344
0.500000 15909.004360
0.509999 14623.399788
0.520000 13034.491974
0.529999 12090.815797
0.539999 10555.287680
0.549999 10099.898430
0.559999 9680.166836
0.569999 8028.657589
0.579999 6990.380840
0.589999 6686.005900
0.599999 6367.931031
0.609999 6093.789318
0.619999 5760.925461
0.629999 5174.175998
0.639999 5150.692899
0.649999 4864.404971
0.659999 4131.155976
0.669999 4292.283966
0.679999 4206.069217
0.689999 4218.246769
0.699999 3588.974006
0.709999 3849.472842
0.719999 3565.774851
0.729999 3322.168888
0.739999 2940.245283
0.750000 3093.861424
0.759999 2962.737761
0.770000 2900.112539
0.779999 2860.026640
0.789999 2726.232279
0.799999 2671.597575
0.809999 2532.623735
0.819999 2620.604027
0.829999 2449.120208
0.839999 2338.224592
0.849999 2307.301480
0.859999 2177.683837
0.869999 2115.413305
0.879999 2091.091807
0.889999 2055.581361
0.899999 1865.858003


==> data/splinter/tqf/21-100000000-1000000-queries.csv <==
queries through
999999 994879.355955
1999999 1089362.592160
2999999 1118529.446965
3999999 1361101.621208
4999999 1320240.072455
5999999 1357539.161611
6999999 1408129.412726
7999999 1404368.146683
8999999 1451050.270186
9999999 1400205.270093
10999999 1421769.278125
11999999 1935580.025588
12999999 1886970.468912
13999999 1954438.138124
14999999 1791292.883552
15999999 2272908.072233
16999999 2174782.956661
17999999 2366354.229030
18999999 2463539.613717
19999999 2440125.422447
20999999 2662250.879874
21999999 2903490.867069
22999999 2796467.502251
23999999 3246711.081674
24999999 2979480.319043
25999999 2679829.991585
26999999 2898483.513426
27999999 2920032.003551
28999999 3153280.988869
29999999 3225567.135342
30999999 3531297.893228
31999999 3503817.409067
32999999 3719214.204423
33999999 3772986.922827
34999999 3519206.067111
35999999 3490474.495103
36999999 4245779.694983
37999999 4142210.366296
38999999 4119566.292061
39999999 3949228.715632
40999999 4375639.937341
41999999 4656208.821653
42999999 3940498.473057
43999999 4116683.270623
44999999 4386445.882224
45999999 4502395.274286
46999999 4208647.929766
47999999 4863482.058615
48999999 5094425.170536
49999999 4885150.120663
50999999 4790074.964673
51999999 4578083.797246
52999999 4236839.317869
53999999 4738595.385556
54999999 4205780.424616
55999999 5701774.392191
56999999 3767712.960556
57999999 4159560.750385
58999999 4471951.917573
59999999 4192590.853444
60999999 3996898.406836
61999999 5262493.158759
62999999 5894037.002764
63999999 6017933.441656
64999999 5567122.799595
65999999 4498162.500618
66999999 5772538.878049
67999999 5888657.268370
68999999 5698492.748668
69999999 5553334.221867
70999999 4918282.732401
71999999 6292553.392316
72999999 6660494.608330
73999999 6342601.989040
74999999 6160860.056064
75999999 5860153.301610
76999999 6209020.464931
77999999 5693658.403270
78999999 5669512.762073
79999999 5470758.794245
80999999 6157900.894743
81999999 6455569.542623
82999999 6760045.427505
83999999 5812027.409521
84999999 6624446.858687
85999999 6891133.867167
86999999 6158811.103105
87999999 7047017.702108
88999999 6662757.848729
89999999 7171749.046157
90999999 6863606.413354
91999999 7097635.067995
92999999 7008494.295086
93999999 6946277.489893
94999999 7068786.360070
95999999 7013753.971538
96999999 7021337.845713
97999999 6961752.133777
98999999 7069336.047958
99999999 6884965.988268


==> data/splinter/tqf/21-100000000-20-adversarial.csv <==
queries through fprate
999999 1025944.073737 0.001751
1999999 1027924.599675 0.001751
2999999 1056166.958873 0.001772
3999999 1116521.276988 0.001781
4999999 1095898.817854 0.001780
5999999 1179453.912838 0.001775
6999999 1179218.861842 0.001778
7999999 1195454.404174 0.001778
8999999 1146452.417639 0.001776
9999999 1275830.789114 0.001775
10999999 1232656.522725 0.001778
11999999 1254440.720149 0.001776
12999999 1213689.445999 0.001773
13999999 1192836.302303 0.001775
14999999 1159451.208554 0.001776
15999999 1246394.803032 0.001776
16999999 1357139.367356 0.001775
17999999 1309138.704555 0.001774
18999999 1209886.222300 0.001772
19999999 1378928.048913 0.001769
20999999 1408762.219251 0.001766
21999999 1365765.716549 0.001768
22999999 1328352.895544 0.001767
23999999 1289884.851979 0.001765
24999999 1246509.772637 0.001766
25999999 1261821.691977 0.001766
26999999 1326029.562503 0.001765
27999999 1308467.222242 0.001764
28999999 1364332.793512 0.001764
29999999 1449527.454050 0.001765
30999999 1330326.794777 0.001765
31999999 1323372.747785 0.001765
32999999 1374800.997556 0.001765
33999999 1318843.637898 0.001766
34999999 1286041.307647 0.001765
35999999 1265898.097735 0.001765
36999999 1328245.268458 0.001764
37999999 1283194.641379 0.001764
38999999 1404616.694150 0.001764
39999999 1371354.596643 0.001764
40999999 1383252.136433 0.001764
41999999 1318701.026741 0.001763
42999999 1384815.224105 0.001762
43999999 1319780.071849 0.001763
44999999 1321960.943986 0.001762
45999999 1413531.453902 0.001762
46999999 1389415.709012 0.001761
47999999 1235786.905849 0.001760
48999999 1351519.378085 0.001761
49999999 1413373.623904 0.001763
50999999 1369435.299660 0.001764
51999999 1291389.018028 0.001764
52999999 1310873.697319 0.001764
53999999 1236888.976845 0.001764
54999999 1440548.560892 0.001764
55999999 1479743.057416 0.001764
56999999 1495318.158845 0.001763
57999999 1491922.730338 0.001762
58999999 1252793.730018 0.001761
59999999 1286181.904707 0.001762
60999999 1326011.979192 0.001761
61999999 1518441.471673 0.001760
62999999 1352453.418123 0.001761
63999999 1325511.050786 0.001761
64999999 1288595.031951 0.001761
65999999 1263676.134971 0.001762
66999999 1369688.519134 0.001763
67999999 1372045.129308 0.001763
68999999 1200816.074604 0.001763
69999999 1213596.651444 0.001764
70999999 1246683.821036 0.001763
71999999 1281895.153795 0.001762
72999999 1391350.806844 0.001763
73999999 1276607.695902 0.001763
74999999 1335571.751589 0.001762
75999999 1281008.409820 0.001762
76999999 1226533.350668 0.001762
77999999 1288166.771223 0.001761
78999999 1324189.364376 0.001760
79999999 1283548.755599 0.001761
80999999 1258911.519922 0.001761
81999999 1379274.198331 0.001760
82999999 1344479.968593 0.001760
83999999 1298758.646486 0.001761
84999999 1137863.547403 0.001762
85999999 1261799.401655 0.001761
86999999 1255124.043909 0.001761
87999999 1206573.897222 0.001761
88999999 1330548.052743 0.001762
89999999 1370670.394890 0.001761
90999999 1256237.217786 0.001762
91999999 1389112.690378 0.001762
92999999 1403928.472652 0.001762
93999999 1292692.795435 0.001762
94999999 1299064.024370 0.001762
95999999 1423420.679171 0.001762
96999999 1331811.516707 0.001761
97999999 1368977.866366 0.001761
98999999 1308475.782730 0.001761
99999999 1496799.841938 0.001761


==> data/splinter/tqf/21-100000000-250-adversarial.csv <==
queries through fprate
999999 1142631.228340 0.001766
1999999 1224402.338608 0.001752
2999999 1225261.961007 0.001734
3999999 1174562.270006 0.001748
4999999 1175906.153282 0.001745
5999999 1169523.617945 0.001743
6999999 1078142.705125 0.001747
7999999 1178862.986649 0.001747
8999999 1169839.661776 0.001751
9999999 1131932.378360 0.001754
10999999 1143141.948508 0.001746
11999999 1067460.287809 0.001751
12999999 1188927.753616 0.001751
13999999 1267923.686209 0.001758
14999999 1271900.537378 0.001754
15999999 1188755.325624 0.001758
16999999 1299411.756298 0.001755
17999999 1319167.236107 0.001753
18999999 1265827.591750 0.001755
19999999 1264043.523547 0.001759
20999999 1254443.867400 0.001758
21999999 1244970.319908 0.001757
22999999 1421633.855357 0.001756
23999999 1416823.934123 0.001758
24999999 1386664.448004 0.001756
25999999 1371347.074231 0.001755
26999999 1286226.571383 0.001755
27999999 1268887.388782 0.001753
28999999 1257085.246722 0.001751
29999999 1244655.759333 0.001749
30999999 1323374.499103 0.001750
31999999 1387291.576782 0.001749
32999999 1301701.975333 0.001751
33999999 1298947.592660 0.001752
34999999 1392034.500183 0.001754
35999999 1187474.988808 0.001754
36999999 1347645.326703 0.001754
37999999 1195480.128729 0.001755
38999999 1305552.908184 0.001755
39999999 1448081.219979 0.001754
40999999 1315837.951925 0.001756
41999999 1310166.102859 0.001756
42999999 1404575.263463 0.001754
43999999 1442628.815934 0.001752
44999999 1302734.700684 0.001753
45999999 1316383.578378 0.001754
46999999 1377340.273292 0.001753
47999999 1412734.672888 0.001753
48999999 1238535.802974 0.001754
49999999 1363296.778802 0.001753
50999999 1404267.569143 0.001755
51999999 1381333.760626 0.001756
52999999 1335939.305605 0.001758
53999999 1442861.945526 0.001756
54999999 1364753.600561 0.001755
55999999 1478471.969650 0.001755
56999999 1454534.876110 0.001754
57999999 1383439.673730 0.001754
58999999 1352497.318674 0.001754
59999999 1254616.990525 0.001755
60999999 1355527.842542 0.001755
61999999 1239476.841615 0.001756
62999999 1423623.320658 0.001756
63999999 1418824.106957 0.001756
64999999 1275258.080354 0.001756
65999999 1141052.324095 0.001756
66999999 1107331.419865 0.001758
67999999 1244575.207813 0.001757
68999999 1248101.325858 0.001757
69999999 1311196.834246 0.001757
70999999 1371621.695763 0.001756
71999999 1294546.979757 0.001756
72999999 1220370.919537 0.001756
73999999 1347104.331883 0.001755
74999999 1213266.830134 0.001755
75999999 1325477.669015 0.001754
76999999 1351340.394537 0.001754
77999999 1323395.515277 0.001754
78999999 1331568.561134 0.001755
79999999 1243564.553436 0.001755
80999999 1328958.402273 0.001756
81999999 1424333.020455 0.001756
82999999 1268542.926224 0.001756
83999999 1286317.568654 0.001756
84999999 1266959.841174 0.001756
85999999 1339138.050402 0.001755
86999999 1296732.622810 0.001755
87999999 1376157.520494 0.001755
88999999 1319607.654252 0.001754
89999999 1168169.711696 0.001754
90999999 1367263.340388 0.001754
91999999 1329564.461274 0.001754
92999999 1280499.907164 0.001754
93999999 1262878.200449 0.001754
94999999 1349653.341539 0.001754
95999999 1475997.331397 0.001754
96999999 1323159.121793 0.001753
97999999 1324784.060198 0.001753
98999999 1322956.065952 0.001753
99999999 1347129.738024 0.001754


==> data/splinter/tqf/21-100000000-33-adversarial.csv <==
queries through fprate
999999 1024509.336866 0.001809
1999999 1206466.176118 0.001753
2999999 1031362.708606 0.001758
3999999 1088438.928236 0.001775
4999999 1020221.816627 0.001770
5999999 1072008.987723 0.001766
6999999 1029147.515947 0.001762
7999999 992872.170687 0.001770
8999999 1243375.914814 0.001762
9999999 1115517.404860 0.001767
10999999 1062591.980618 0.001775
11999999 1182624.409131 0.001772
12999999 1302269.856360 0.001768
13999999 1169634.419066 0.001767
14999999 1294067.863507 0.001762
15999999 1319050.652864 0.001762
16999999 1253789.579003 0.001758
17999999 1251324.840175 0.001757
18999999 1136823.533157 0.001753
19999999 1149174.318252 0.001756
20999999 1239919.454832 0.001755
21999999 1210773.950925 0.001752
22999999 1284216.339084 0.001753
23999999 1383864.691246 0.001751
24999999 1368363.437329 0.001750
25999999 1246576.589042 0.001750
26999999 1306769.326465 0.001750
27999999 1242796.441128 0.001754
28999999 1200457.134077 0.001754
29999999 1369073.452160 0.001753
30999999 1236524.969149 0.001753
31999999 1167156.677945 0.001752
32999999 1388135.054436 0.001751
33999999 1329361.202062 0.001751
34999999 1336576.759603 0.001752
35999999 1298902.038107 0.001751
36999999 1272473.472109 0.001752
37999999 1283220.987336 0.001754
38999999 1283477.917121 0.001755
39999999 1219199.960986 0.001758
40999999 1192597.309978 0.001759
41999999 1300672.577790 0.001759
42999999 1120723.180254 0.001761
43999999 1224861.253841 0.001760
44999999 1335514.673967 0.001759
45999999 1315469.260772 0.001758
46999999 1272638.650799 0.001757
47999999 1266085.617774 0.001756
48999999 1289693.543020 0.001756
49999999 1312849.382042 0.001756
50999999 1368942.259384 0.001756
51999999 1449857.406524 0.001758
52999999 1401042.936362 0.001756
53999999 1356005.749464 0.001756
54999999 1397594.739453 0.001755
55999999 1373716.948370 0.001755
56999999 1329543.248712 0.001755
57999999 1322340.277824 0.001755
58999999 1347552.709524 0.001755
59999999 1300283.591851 0.001756
60999999 1477530.455597 0.001755
61999999 1357924.439652 0.001756
62999999 1253139.113479 0.001756
63999999 1259915.535263 0.001756
64999999 1206492.376778 0.001756
65999999 1277584.649565 0.001756
66999999 1346471.302657 0.001756
67999999 1439395.684116 0.001756
68999999 1232943.764202 0.001756
69999999 1208298.594749 0.001757
70999999 1267750.085890 0.001756
71999999 1333580.490251 0.001756
72999999 1282809.455332 0.001756
73999999 1329073.210669 0.001756
74999999 1380963.691703 0.001756
75999999 1307440.776201 0.001756
76999999 1309342.683786 0.001755
77999999 1319905.494767 0.001755
78999999 1186024.363312 0.001756
79999999 1251196.456612 0.001757
80999999 1378659.997629 0.001757
81999999 1346014.585414 0.001757
82999999 1266236.315151 0.001756
83999999 1265723.449552 0.001757
84999999 1267698.657887 0.001757
85999999 1231332.991844 0.001758
86999999 1309409.547953 0.001758
87999999 1343197.777814 0.001757
88999999 1231329.959489 0.001757
89999999 1331877.147652 0.001757
90999999 1263240.337790 0.001757
91999999 1403757.015276 0.001758
92999999 1216771.491531 0.001758
93999999 1191758.749893 0.001758
94999999 1306286.241279 0.001757
95999999 1402168.593947 0.001757
96999999 1201941.857265 0.001757
97999999 1209940.386237 0.001758
98999999 1294166.673137 0.001758
99999999 1238515.861673 0.001758


==> data/splinter/tqf/21-100000000-50-adversarial.csv <==
queries through fprate
999999 1196704.753790 0.001654
1999999 1222611.963747 0.001701
2999999 1202977.127796 0.001706
3999999 1248494.004108 0.001702
4999999 1294644.186465 0.001720
5999999 1305851.258318 0.001725
6999999 1253401.418098 0.001736
7999999 1235037.520440 0.001735
8999999 1223943.767128 0.001733
9999999 1461174.404316 0.001730
10999999 1287244.819805 0.001734
11999999 1325426.721133 0.001739
12999999 1298610.227335 0.001742
13999999 1218886.401006 0.001744
14999999 1115575.893744 0.001748
15999999 1212437.180599 0.001750
16999999 1290602.349929 0.001752
17999999 1118141.737883 0.001756
18999999 1450509.346357 0.001753
19999999 1362013.710030 0.001753
20999999 1322203.902353 0.001754
21999999 1432755.073386 0.001753
22999999 1269325.480440 0.001757
23999999 1359976.173217 0.001754
24999999 1360205.554263 0.001754
25999999 1315316.997973 0.001756
26999999 1419504.848319 0.001754
27999999 1565234.268613 0.001753
28999999 1357941.035484 0.001754
29999999 1470942.992133 0.001754
30999999 1494209.936496 0.001754
31999999 1280167.138622 0.001754
32999999 1362026.695723 0.001755
33999999 1414719.305543 0.001755
34999999 1475263.518946 0.001752
35999999 1516992.592525 0.001751
36999999 1362702.293155 0.001751
37999999 1369767.317626 0.001753
38999999 1381841.497253 0.001753
39999999 1399519.405036 0.001752
40999999 1466802.590373 0.001753
41999999 1281541.951276 0.001752
42999999 1381276.520509 0.001752
43999999 1454325.454768 0.001752
44999999 1451886.654113 0.001754
45999999 1349332.822386 0.001754
46999999 1329978.241556 0.001754
47999999 1440098.387522 0.001756
48999999 1496251.142762 0.001756
49999999 1429402.524039 0.001756
50999999 1447188.474591 0.001756
51999999 1433712.311288 0.001757
52999999 1364919.387861 0.001758
53999999 1149283.938642 0.001760
54999999 1327044.909854 0.001760
55999999 1423043.919404 0.001759
56999999 1316960.875726 0.001760
57999999 1446874.389600 0.001761
58999999 1314252.144531 0.001760
59999999 1333376.001365 0.001760
60999999 1455928.321737 0.001760
61999999 1192664.161277 0.001761
62999999 1391395.332982 0.001761
63999999 1353156.169107 0.001761
64999999 1340698.235641 0.001760
65999999 1423293.044652 0.001761
66999999 1387493.686904 0.001761
67999999 1277592.810730 0.001762
68999999 1363088.649833 0.001762
69999999 1466722.988829 0.001762
70999999 1410043.457539 0.001762
71999999 1345733.821924 0.001762
72999999 1388194.791493 0.001761
73999999 1430453.496672 0.001761
74999999 1478052.399914 0.001761
75999999 1316243.231219 0.001761
76999999 1445889.048258 0.001762
77999999 1424787.599789 0.001762
78999999 1336160.649267 0.001762
79999999 1404072.371506 0.001761
80999999 1408331.690280 0.001761
81999999 1286317.568654 0.001761
82999999 1281185.660458 0.001761
83999999 1439522.078670 0.001761
84999999 1435395.709889 0.001761
85999999 1533351.938004 0.001760
86999999 1428116.471467 0.001760
87999999 1348699.516491 0.001760
88999999 1435506.977999 0.001760
89999999 1413555.431163 0.001760
90999999 1393683.547426 0.001760
91999999 1387102.993784 0.001760
92999999 1236336.931486 0.001760
93999999 1317016.378416 0.001760
94999999 1477464.965612 0.001759
95999999 1352618.059886 0.001759
96999999 1291135.579565 0.001760
97999999 1301676.559409 0.001759
98999999 1358651.348326 0.001759
99999999 1357640.529371 0.001759


==> data/splinter/tqf/21-100000000-500-adversarial.csv <==
queries through fprate
999999 1113469.191421 0.001768
1999999 1105474.419875 0.001798
2999999 1136450.161546 0.001778
3999999 1119650.310815 0.001779
4999999 1189896.824046 0.001772
5999999 1239645.857971 0.001770
6999999 1101214.860234 0.001765
7999999 1122491.932089 0.001763
8999999 1124737.936061 0.001760
9999999 1234662.406258 0.001765
10999999 1223210.168301 0.001760
11999999 1206127.125799 0.001761
12999999 1099041.196460 0.001759
13999999 1019683.979541 0.001760
14999999 1132098.968092 0.001758
15999999 1079837.808361 0.001763
16999999 1240736.352210 0.001759
17999999 1168972.660067 0.001762
18999999 1153078.026484 0.001761
19999999 1171030.120066 0.001763
20999999 1300386.735015 0.001761
21999999 1147108.655279 0.001762
22999999 1185633.442451 0.001766
23999999 1306246.995632 0.001767
24999999 1235353.341940 0.001768
25999999 1224405.336938 0.001766
26999999 1193075.390434 0.001766
27999999 1166091.006407 0.001766
28999999 1216886.984055 0.001768
29999999 1089670.037016 0.001767
30999999 1238031.332097 0.001767
31999999 1186688.675786 0.001767
32999999 1229830.775285 0.001765
33999999 1165566.372011 0.001766
34999999 1173535.369182 0.001766
35999999 1322618.361117 0.001764
36999999 1229307.678502 0.001765
37999999 1108721.200967 0.001763
38999999 1170592.835035 0.001762
39999999 1177893.761050 0.001762
40999999 1252718.398926 0.001762
41999999 1164071.175968 0.001761
42999999 1181651.783762 0.001761
43999999 1174482.258858 0.001762
44999999 1237250.137335 0.001762
45999999 1146883.687644 0.001762
46999999 1204587.067553 0.001762
47999999 1231863.883968 0.001761
48999999 1263898.139921 0.001761
49999999 1174799.608557 0.001762
50999999 1111638.521832 0.001762
51999999 1139416.755351 0.001762
52999999 1167802.744103 0.001763
53999999 1288193.321748 0.001762
54999999 1205645.798144 0.001762
55999999 1209931.602567 0.001763
56999999 1248667.047926 0.001763
57999999 1091388.508116 0.001763
58999999 1203480.948295 0.001763
59999999 1086853.743179 0.001764
60999999 1162047.527744 0.001764
61999999 1192224.786830 0.001763
62999999 1177707.874273 0.001763
63999999 1206455.987279 0.001763
64999999 1189691.560566 0.001762
65999999 1121965.504049 0.001762
66999999 1159849.265989 0.001762
67999999 1157282.838769 0.001763
68999999 1223379.267147 0.001763
69999999 1236096.999004 0.001763
70999999 1169381.385553 0.001763
71999999 1128043.037098 0.001763
72999999 1285851.137014 0.001762
73999999 1151234.180603 0.001762
74999999 1183836.838872 0.001761
75999999 1127788.598283 0.001762
76999999 1231760.703385 0.001762
77999999 1186747.824395 0.001762
78999999 1144139.887119 0.001762
79999999 1207047.224516 0.001763
80999999 1263853.413226 0.001762
81999999 1131057.946361 0.001763
82999999 1083506.965325 0.001763
83999999 1181041.915178 0.001763
84999999 1093034.745388 0.001763
85999999 1101142.104591 0.001762
86999999 1144100.616785 0.001762
87999999 1031677.662631 0.001762
88999999 992238.708820 0.001762
89999999 1043644.154914 0.001761
90999999 1015863.727976 0.001761
91999999 1125299.892421 0.001761
92999999 953967.263659 0.001762
93999999 1212897.466500 0.001762
94999999 1109535.570601 0.001762
95999999 1215313.435412 0.001762
96999999 1066015.118226 0.001762
97999999 1018505.221367 0.001762
98999999 1062490.371181 0.001762
99999999 993948.839465 0.001762


==> data/splinter/tqf/21-200000000-16Mqueryset-fprates.csv <==
queries fprate
1999999 0.001529
3999999 0.001458
5999999 0.001390
7999999 0.001312
9999999 0.001242
11999999 0.001181
13999999 0.001121
15999999 0.001065
17999999 0.001013
19999999 0.000967
21999999 0.000924
23999999 0.000882
25999999 0.000845
27999999 0.000809
29999999 0.000775
31999999 0.000744
33999999 0.000715
35999999 0.000687
37999999 0.000659
39999999 0.000635
41999999 0.000611
43999999 0.000590
45999999 0.000569
47999999 0.000550
49999999 0.000532
51999999 0.000514
53999999 0.000498
55999999 0.000482
57999999 0.000468
59999999 0.000454
61999999 0.000440
63999999 0.000428
65999999 0.000416
67999999 0.000405
69999999 0.000394
71999999 0.000384
73999999 0.000374
75999999 0.000365
77999999 0.000356
79999999 0.000347
81999999 0.000339
83999999 0.000331
85999999 0.000324
87999999 0.000317
89999999 0.000310
91999999 0.000303
93999999 0.000297
95999999 0.000291
97999999 0.000285
99999999 0.000279
101999999 0.000274
103999999 0.000269
105999999 0.000264
107999999 0.000259
109999999 0.000254
111999999 0.000250
113999999 0.000245
115999999 0.000241
117999999 0.000237
119999999 0.000233
121999999 0.000229
123999999 0.000226
125999999 0.000222
127999999 0.000219
129999999 0.000215
131999999 0.000212
133999999 0.000209
135999999 0.000206
137999999 0.000203
139999999 0.000200
141999999 0.000197
143999999 0.000195
145999999 0.000192
147999999 0.000189
149999999 0.000187
151999999 0.000184
153999999 0.000182
155999999 0.000180
157999999 0.000177
159999999 0.000175
161999999 0.000173
163999999 0.000171
165999999 0.000169
167999999 0.000167
169999999 0.000165
171999999 0.000163
173999999 0.000161
175999999 0.000159
177999999 0.000157
179999999 0.000156
181999999 0.000154
183999999 0.000152
185999999 0.000151
187999999 0.000149
189999999 0.000147
191999999 0.000146
193999999 0.000144
195999999 0.000143
197999999 0.000142
199999999 0.000140


==> data/splinter/tqf/21-200000000-16Mqueryset-queries-averaged.csv <==
queries through
9999999 1216869.289177
19999999 1561753.099452
29999999 1866844.216802
39999999 2578426.468422
49999999 2703704.685267
59999999 2790103.583438
69999999 2939351.383198
79999999 3135676.175588
89999999 3143994.526785
99999999 3131517.987624
109999999 2961713.759248
119999999 3163140.137857
129999999 3136900.415581
139999999 2857570.908072
149999999 3070081.082483
159999999 3063947.406996
169999999 3002738.574356
179999999 3144839.819326
189999999 3101826.558597
199999999 2963733.542507


==> data/splinter/tqf/21-200000000-16Mqueryset-queries.csv <==
queries through
1999999 1073101.843804
3999999 1075254.942947
5999999 1157883.158011
7999999 1347681.650640
9999999 1430424.850485
11999999 1429935.996065
13999999 1571115.358360
15999999 1610500.463019
17999999 1672021.314928
19999999 1525192.364887
21999999 1805329.513256
23999999 1938600.640514
25999999 2047026.336017
27999999 1341710.076578
29999999 2201554.517645
31999999 2405436.286006
33999999 2506064.676517
35999999 2560314.611459
37999999 2679941.309285
39999999 2740375.458842
41999999 2721632.761927
43999999 2552498.513170
45999999 2681134.066087
47999999 2766466.005666
49999999 2796792.079485
51999999 2827890.351380
53999999 2553485.955189
55999999 2924528.163937
57999999 2831365.298504
59999999 2813248.148179
61999999 2656617.567946
63999999 2684653.847445
65999999 3077813.275224
67999999 3160955.873056
69999999 3116716.352320
71999999 3171245.681160
73999999 3132998.937913
75999999 3131537.083662
77999999 3124692.413091
79999999 3117906.762116
81999999 3167102.671134
83999999 3105300.748377
85999999 3127673.183174
87999999 3156635.405454
89999999 3163260.625788
91999999 3162595.352250
93999999 3143537.045012
95999999 3080325.652028
97999999 3093906.242265
99999999 3177225.646565
101999999 2954602.532094
103999999 3058945.887247
105999999 3025709.453224
107999999 3200706.716043
109999999 2568604.207631
111999999 3144614.533151
113999999 3068666.004858
115999999 3168457.373159
117999999 3194571.783625
119999999 3239390.994493
121999999 3135395.796688
123999999 3142169.007844
125999999 3241454.310891
127999999 3188074.052584
129999999 2977408.909896
131999999 2768327.016934
133999999 2802443.169956
135999999 3153276.017286
137999999 2669866.947181
139999999 2893941.389005
141999999 3202274.896086
143999999 2823311.518546
145999999 3196818.526203
147999999 3010774.054956
149999999 3117226.416624
151999999 3028284.174187
153999999 3103344.474340
155999999 3147678.036604
157999999 2941115.918202
159999999 3099314.431648
161999999 3092318.063467
163999999 3055384.963228
165999999 2660749.160534
167999999 3155539.707734
169999999 3049700.976819
171999999 3143502.459005
173999999 3167990.622748
175999999 3168116.079773
177999999 3081844.545597
179999999 3162745.389508
181999999 2919699.504527
183999999 3130032.505388
185999999 3177452.794967
187999999 3032821.190928
189999999 3249126.797173
191999999 3249464.650699
193999999 2949013.039061
195999999 2767415.344765
197999999 2914661.622359
199999999 2938113.055652


==> data/splinter/tqf/22-16Mqueryset-fprates.csv <==
queries fprate
999999 0.001641
1999999 0.001635
2999999 0.001576
3999999 0.001543
4999999 0.001502
5999999 0.001462
6999999 0.001430
7999999 0.001391
8999999 0.001355
9999999 0.001321
10999999 0.001291
11999999 0.001259
12999999 0.001228
13999999 0.001199
14999999 0.001167
15999999 0.001139
16999999 0.001110
17999999 0.001086
18999999 0.001061
19999999 0.001035
20999999 0.001010
21999999 0.000985
22999999 0.000962
23999999 0.000941
24999999 0.000919
25999999 0.000899
26999999 0.000879
27999999 0.000859
28999999 0.000841
29999999 0.000823
30999999 0.000805
31999999 0.000789
32999999 0.000773
33999999 0.000757
34999999 0.000742
35999999 0.000727
36999999 0.000713
37999999 0.000699
38999999 0.000686
39999999 0.000673
40999999 0.000660
41999999 0.000648
42999999 0.000636
43999999 0.000625
44999999 0.000614
45999999 0.000603
46999999 0.000593
47999999 0.000582
48999999 0.000573
49999999 0.000563
50999999 0.000554
51999999 0.000544
52999999 0.000535
53999999 0.000527
54999999 0.000519
55999999 0.000511
56999999 0.000503
57999999 0.000495
58999999 0.000487
59999999 0.000480
60999999 0.000473
61999999 0.000466
62999999 0.000460
63999999 0.000453
64999999 0.000447
65999999 0.000441
66999999 0.000435
67999999 0.000429
68999999 0.000423
69999999 0.000418
70999999 0.000412
71999999 0.000407
72999999 0.000402
73999999 0.000397
74999999 0.000392
75999999 0.000387
76999999 0.000382
77999999 0.000377
78999999 0.000373
79999999 0.000368
80999999 0.000364
81999999 0.000360
82999999 0.000355
83999999 0.000351
84999999 0.000347
85999999 0.000343
86999999 0.000340
87999999 0.000336
88999999 0.000332
89999999 0.000329
90999999 0.000325
91999999 0.000322
92999999 0.000318
93999999 0.000315
94999999 0.000312
95999999 0.000309
96999999 0.000305
97999999 0.000302
98999999 0.000299
99999999 0.000296


==> data/splinter/tqf/22-16Mqueryset-inserts.csv <==
fill through
0.010000 814222.429290
0.020000 923489.365450
0.030000 821912.954871
0.040000 754493.353241
0.050000 778785.301818
0.060000 599777.494959
0.070000 664918.199112
0.080000 603063.120058
0.090000 599340.401818
0.100000 550650.387292
0.110000 577044.272625
0.120000 571003.199238
0.130000 527977.240971
0.140000 538815.821590
0.150000 577624.392326
0.160000 563886.961899
0.170000 472055.102868
0.180000 557760.608519
0.190000 562729.455960
0.200000 529931.773387
0.210000 541752.754421
0.220000 55718.933367
0.230000 32558.531634
0.240000 18861.799440
0.250000 12893.882797
0.260000 10678.267812
0.270000 9277.477558
0.280000 8242.961465
0.290000 7058.219697
0.300000 6732.504742
0.310000 6095.388680
0.320000 5361.055077
0.330000 5615.952648
0.340000 4942.657427
0.350000 4630.562745
0.360000 4441.282381
0.370000 4217.504916
0.380000 4021.310827
0.390000 3905.621182
0.400000 3710.844098
0.410000 3591.344545
0.420000 3397.929552
0.430000 3462.631307
0.440000 3244.451802
0.450000 3178.663483
0.460000 3083.334038
0.470000 3040.101277
0.480000 2983.669400
0.490000 2789.067859
0.500000 2884.465186
0.510000 2762.479059
0.520000 2694.233993
0.530000 2644.914442
0.540000 2573.789820
0.550000 2500.692649
0.560000 2521.774583
0.570000 2453.155237
0.580000 2289.497992
0.590000 2377.018874
0.600000 2319.433263
0.610000 2302.936284
0.620000 2218.550648
0.630000 2184.989905
0.640000 2149.307636
0.650000 2099.180438
0.660000 2089.769367
0.670000 2016.371035
0.680000 1993.819702
0.690000 1951.341245
0.700000 1907.034227
0.710000 1909.871439
0.720000 1876.193280
0.730000 1852.211970
0.740000 1805.146455
0.750000 1797.364767
0.760000 1757.431671
0.770000 1719.923571
0.780000 1717.213527
0.790000 1630.270364
0.800000 1676.053859
0.810000 1624.795952
0.820000 1573.847064
0.830000 1564.095446
0.840000 1531.931872
0.850000 1520.033451
0.860000 1494.314517
0.870000 1470.158352
0.880000 1427.866690
0.890000 1417.122662
0.900000 1382.559703


==> data/splinter/tqf/22-16Mqueryset-queries.csv <==
queries through
999999 926851.919649
1999999 974392.953190
2999999 986416.064377
3999999 978586.568704
4999999 1048489.493611
5999999 1114224.750274
6999999 1286191.830367
7999999 1345411.541209
8999999 1541380.676327
9999999 1512159.272712
10999999 1504085.095118
11999999 1665878.151009
12999999 1590447.138308
13999999 1756663.463684
14999999 1941140.730762
15999999 2054451.173913
16999999 2000480.115228
17999999 1817758.776139
18999999 1910854.801787
19999999 2449767.517063
20999999 2384290.387495
21999999 2522939.830408
22999999 2447243.547231
23999999 2320772.538763
24999999 2842855.477756
25999999 2417958.662579
26999999 1816441.337119
27999999 2717753.179092
28999999 3087448.902721
29999999 3450810.422828
30999999 3306025.562190
31999999 2993384.619990
32999999 3271919.406081
33999999 3399972.800218
34999999 3785957.127821
35999999 3589079.149962
36999999 3980321.291535
37999999 4055182.929302
38999999 3948682.916813
39999999 3586852.035180
40999999 4523229.042749
41999999 4510538.874079
42999999 4362525.902498
43999999 4521040.924462
44999999 3917236.624596
45999999 3505610.729973
46999999 4957292.921481
47999999 5173359.269108
48999999 5123712.026889
49999999 4899631.057781
50999999 4859086.491740
51999999 4987058.582977
52999999 4901504.271661
53999999 4336870.774262
54999999 4610121.983828
55999999 5055790.649821
56999999 3750557.895487
57999999 5696512.594989
58999999 6442385.744289
59999999 6232315.803906
60999999 6306721.072647
61999999 6297943.091786
62999999 5725835.542552
63999999 5661135.737052
64999999 6083391.125549
65999999 5378021.103355
66999999 5827709.593576
67999999 5953337.738803
68999999 6334004.737836
69999999 5725179.913779
70999999 6665955.631399
71999999 7029234.586646
72999999 7139542.355335
73999999 7151285.443558
74999999 6835783.961884
75999999 7388143.507299
76999999 7306149.586107
77999999 7809998.359900
78999999 6993936.257265
79999999 7263799.402916
80999999 6855607.201130
81999999 7180967.563570
82999999 7144030.805061
83999999 7238404.076669
84999999 6917255.786284
85999999 7239819.004525
86999999 7336111.274136
87999999 6767639.853278
88999999 7273150.437844
89999999 7681848.560037
90999999 7184682.257427
91999999 6671381.109317
92999999 5988023.952096
93999999 6283775.292196
94999999 6495615.459565
95999999 6670535.577302
96999999 6402335.572017
97999999 5733451.824671
98999999 6425537.656863
99999999 4646537.864637


==> data/splinter/tqf/26-1000000-0-fprates.csv <==
queries fprate
999999 0.001748
1999999 0.001783
2999999 0.001769
3999999 0.001770
4999999 0.001766
5999999 0.001761
6999999 0.001764
7999999 0.001770
8999999 0.001766
9999999 0.001767
10999999 0.001763
11999999 0.001756
12999999 0.001761
13999999 0.001763
14999999 0.001763
15999999 0.001762
16999999 0.001759
17999999 0.001757
18999999 0.001756
19999999 0.001759
20999999 0.001760
21999999 0.001761
22999999 0.001763
23999999 0.001761
24999999 0.001759
25999999 0.001760
26999999 0.001759
27999999 0.001758
28999999 0.001755
29999999 0.001756
30999999 0.001757
31999999 0.001756
32999999 0.001759
33999999 0.001760
34999999 0.001762
35999999 0.001763
36999999 0.001765
37999999 0.001763
38999999 0.001761
39999999 0.001761
40999999 0.001762
41999999 0.001760
42999999 0.001760
43999999 0.001760
44999999 0.001759
45999999 0.001759
46999999 0.001759
47999999 0.001758
48999999 0.001758
49999999 0.001758
50999999 0.001757
51999999 0.001758
52999999 0.001758
53999999 0.001758
54999999 0.001759
55999999 0.001759
56999999 0.001759
57999999 0.001758
58999999 0.001759
59999999 0.001758
60999999 0.001758
61999999 0.001759
62999999 0.001759
63999999 0.001760
64999999 0.001760
65999999 0.001759
66999999 0.001759
67999999 0.001759
68999999 0.001758
69999999 0.001758
70999999 0.001759
71999999 0.001758
72999999 0.001757
73999999 0.001758
74999999 0.001758
75999999 0.001759
76999999 0.001759
77999999 0.001759
78999999 0.001759
79999999 0.001760
80999999 0.001759
81999999 0.001760
82999999 0.001760
83999999 0.001759
84999999 0.001761
85999999 0.001761
86999999 0.001761
87999999 0.001761
88999999 0.001762
89999999 0.001762
90999999 0.001761
91999999 0.001761
92999999 0.001760
93999999 0.001760
94999999 0.001760
95999999 0.001761
96999999 0.001761
97999999 0.001761
98999999 0.001762
99999999 0.001761


==> data/splinter/tqf/26-1000000-0-inserts.csv <==
fill through
0.010000 449756.044600
0.020000 455766.064650
0.030000 456501.146204
0.040000 395094.783730
0.050000 396273.185710
0.060000 398844.774784
0.070000 432586.434953
0.080000 371556.711111
0.090000 427540.849923
0.100000 232844.276899
0.110000 464410.598235
0.120000 438063.141954
0.130000 460760.312012
0.140000 387220.659504
0.150000 394643.112741
0.160000 376299.851743
0.170000 350909.782083
0.180000 370770.686797
0.190000 409480.534854
0.200000 205533.303789
0.210000 394428.791497
0.220000 414101.432194
0.230000 387635.786014
0.240000 368715.840600
0.250000 179362.856854
0.260000 420162.796274
0.270000 340244.111918
0.280000 313698.219168
0.290000 344263.304584
0.300000 309871.468809
0.310000 283706.227396
0.320000 287849.524768
0.330000 351808.238984
0.340000 329506.443922
0.350000 242596.853309
0.360000 312641.020445
0.370000 308744.949627
0.380000 306954.992437
0.390000 183661.848483
0.400000 288922.114131
0.410000 310883.199330
0.420000 160915.316971
0.430000 283907.386498
0.440000 287970.696952
0.450000 280739.716285
0.460000 152272.253148
0.470000 254058.585516
0.480000 266792.759620
0.490000 267072.956605
0.500000 143065.499355
0.510000 250695.069543
0.520000 239387.249586
0.530000 209376.141511
0.540000 219730.229183
0.550000 186332.611702
0.560000 213316.583889
0.570000 180032.122502
0.580000 193492.654882
0.590000 154375.244702
0.600000 160491.925285
0.610000 177566.318610
0.620000 137087.434093
0.630000 174920.231531
0.640000 151371.749913
0.650000 165028.032617
0.660000 149462.516033
0.670000 161027.444954
0.680000 141954.263766
0.690000 141708.136689
0.700000 137337.233387
0.710000 147005.211534
0.720000 124419.562995
0.730000 116608.553698
0.740000 147773.330239
0.750000 143384.652989
0.760000 139315.939064
0.770000 132375.667635
0.780000 124399.359289
0.790000 124681.674549
0.800000 125539.672592
0.810000 85879.735111
0.820000 107088.487450
0.830000 107495.902160
0.840000 110971.652555
0.850000 92004.386014
0.860000 93144.387626
0.870000 105837.740160
0.880000 96604.190773
0.890000 56615.536626
0.900000 100400.823148


==> data/splinter/tqf/26-1000000-0-queries.csv <==
queries through
999999 2356939.655274
1999999 2348647.296590
2999999 2445842.923076
3999999 2460781.298062
4999999 2450001.592501
5999999 2478695.611222
6999999 2420018.392140
7999999 2205572.599730
8999999 2293504.337017
9999999 2374885.114933
10999999 2438090.779872
11999999 2388681.471714
12999999 2329481.923220
13999999 2358991.295322
14999999 2362915.459611
15999999 2394842.467263
16999999 2356117.777615
17999999 2390154.475684
18999999 2362028.037273
19999999 2372445.469341
20999999 2391080.313997
21999999 2409336.661430
22999999 2065603.569363
23999999 2048433.153481
24999999 2241403.656626
25999999 2205217.544711
26999999 2378279.647634
27999999 1958583.787235
28999999 2241112.308861
29999999 2220652.960797
30999999 2073737.974912
31999999 2186456.650217
32999999 2300331.247700
33999999 2406767.831141
34999999 2392968.501356
35999999 2406321.888866
36999999 2306794.432321
37999999 2287282.708143
38999999 2466602.206129
39999999 2464146.666010
40999999 2398944.464436
41999999 2145117.177026
42999999 2492485.157251
43999999 2480977.108024
44999999 2498987.909896
45999999 2396547.055003
46999999 2509926.760337
47999999 2482393.623227
48999999 2490914.389763
49999999 2484688.109525
50999999 2484589.334652
51999999 2442622.790648
52999999 2426418.848422
53999999 2453632.480205
54999999 2456392.885304
55999999 2448735.717749
56999999 2410591.173379
57999999 2464711.493196
58999999 2439232.617419
59999999 2158670.949470
60999999 2329156.379559
61999999 2403158.711811
62999999 2451845.749480
63999999 2438304.792976
64999999 2420674.496742
65999999 2494194.761692
66999999 2484953.605916
67999999 2456730.828287
68999999 2479808.162041
69999999 2400193.935670
70999999 2475302.667634
71999999 2420235.101638
72999999 2419807.576901
73999999 2386566.494516
74999999 2354830.581714
75999999 2420463.567182
76999999 2453205.112479
77999999 2437627.213670
78999999 2479008.991366
79999999 2400280.352745
80999999 2425341.912576
81999999 2436391.898510
82999999 2436112.938196
83999999 2482566.179008
84999999 2384898.820668
85999999 2403256.893742
86999999 2486090.324634
87999999 2292610.457972
88999999 2413168.176103
89999999 2391223.254168
90999999 2489178.297352
91999999 2421600.678048
92999999 2294872.795201
93999999 2352360.005175
94999999 2479580.653320
95999999 2464249.894653
96999999 2447255.525291
97999999 2037527.175519
98999999 2091752.637700
99999999 2147674.068983


==> data/splinter/tqf/26-100000000-0-inserts-averaged.csv <==
fill through
5.0000 390610.235026
10.0000 201326.106253
15.0000 176275.223138
20.0000 100082.459703
25.0000 81885.998850
30.0000 52658.932458
35.0000 38331.826398
40.0000 25055.643043
45.0000 21243.623471
50.0000 15132.133192
55.0000 12076.305719
60.0000 8777.508201
65.0000 6541.891533
70.0000 5264.309517
75.0000 3886.312776
80.0000 2991.881493
85.0000 110.024408


==> data/splinter/tqf/26-100000000-0-inserts.csv <==
fill through
0.010000 522108.198272
0.020000 310042.402285
0.030000 480342.651657
0.040000 255211.421009
0.050000 385346.501906
0.060000 196980.069189
0.070000 317576.478026
0.080000 98971.779219
0.090000 320465.152705
0.100000 72637.052126
0.110000 245836.403746
0.120000 118693.769842
0.130000 212880.331377
0.140000 106932.218708
0.150000 197033.392015
0.160000 90969.413372
0.170000 160323.682055
0.180000 82231.842581
0.190000 132568.155922
0.200000 34319.204587
0.210000 103031.527168
0.220000 62693.674511
0.230000 103151.347769
0.240000 63557.006135
0.250000 76996.438668
0.260000 52268.303640
0.270000 68491.473989
0.280000 45532.553307
0.290000 55254.452254
0.300000 41747.879102
0.310000 50102.382005
0.320000 34216.549608
0.330000 38263.362441
0.340000 33508.532013
0.350000 35568.305925
0.360000 27947.978150
0.370000 31145.013284
0.380000 25018.582139
0.390000 24384.542053
0.400000 16782.099591
0.410000 25538.973948
0.420000 21772.709440
0.430000 22534.177919
0.440000 18119.865411
0.450000 18252.390639
0.460000 16999.465310
0.470000 17156.718320
0.480000 11648.957152
0.490000 16224.358021
0.500000 13631.167156
0.510000 13440.331209
0.520000 12698.254692
0.530000 12429.271138
0.540000 11076.548116
0.550000 10737.123442
0.560000 10132.124169
0.570000 8513.513157
0.580000 9209.445156
0.590000 7453.306703
0.600000 8579.151820
0.610000 6359.306301
0.620000 7819.754668
0.630000 5623.265345
0.640000 7742.476824
0.650000 5164.654529
0.660000 6801.657926
0.670000 4592.482635
0.680000 5578.379613
0.690000 4518.413652
0.700000 4830.613759
0.710000 4390.680305
0.720000 3837.012653
0.730000 4066.995205
0.740000 3336.975344
0.750000 3799.900371
0.760000 3215.203021
0.770000 3008.527920
0.780000 2916.835547
0.790000 2700.097207
0.800000 3118.743771
0.810000 143.720123
0.820000 104.291511
0.830000 112.964153
0.840000 84.089376
0.850000 105.056878


==> data/splinter/tqf/stats_adversarial.csv <==
freq through
0.001 1272416.488782
0.002 1158540.998415
0.004 1292290.837672
0.01 1347538.386042
0.02 1353802.206556
0.03 1258115.718954
0.05 1295191.518225
0.1 1297525.859406


==> data/throughput/hash_accesses/acf.csv <==
queries	accesses
0	0
100000	7
200000	11
300000	22
400000	38
500000	51
600000	63
700000	78
800000	86
900000	106
1000000	117
1100000	125
1200000	136
1300000	145
1400000	161
1500000	169
1600000	187
1700000	195
1800000	202
1900000	215
2000000	222
2100000	232
2200000	237
2300000	249
2400000	259
2500000	275
2600000	290
2700000	301
2800000	308
2900000	318
3000000	330
3100000	342
3200000	352
3300000	367
3400000	380
3500000	389
3600000	397
3700000	411
3800000	422
3900000	438
4000000	444
4100000	463
4200000	477
4300000	486
4400000	491
4500000	498
4600000	508
4700000	514
4800000	530
4900000	544
5000000	551
5100000	561
5200000	572
5300000	590
5400000	601
5500000	606
5600000	622
5700000	631
5800000	642
5900000	652
6000000	662
6100000	672
6200000	685
6300000	696
6400000	708
6500000	717
6600000	735
6700000	745
6800000	754
6900000	764
7000000	775
7100000	787
7200000	799
7300000	807
7400000	815
7500000	824
7600000	835
7700000	842
7800000	851
7900000	859
8000000	870
8100000	878
8200000	893
8300000	907
8400000	918
8500000	926
8600000	934
8700000	952
8800000	962
8900000	967
9000000	979
9100000	984
9200000	994
9300000	1010
9400000	1021
9500000	1031
9600000	1042
9700000	1056
9800000	1072
9900000	1085


==> data/throughput/hash_accesses/aqf.csv <==
queries	accesses
0	0
100000	15
200000	17
300000	21
400000	27
500000	31
600000	34
700000	37
800000	41
900000	43
1000000	45
1100000	48
1200000	50
1300000	53
1400000	56
1500000	60
1600000	62
1700000	64
1800000	69
1900000	72
2000000	74
2100000	75
2200000	75
2300000	78
2400000	79
2500000	83
2600000	83
2700000	85
2800000	87
2900000	87
3000000	89
3100000	91
3200000	93
3300000	93
3400000	96
3500000	98
3600000	101
3700000	104
3800000	105
3900000	107
4000000	108
4100000	110
4200000	113
4300000	113
4400000	117
4500000	117
4600000	119
4700000	121
4800000	123
4900000	126
5000000	126
5100000	127
5200000	131
5300000	132
5400000	137
5500000	140
5600000	140
5700000	142
5800000	142
5900000	144
6000000	148
6100000	150
6200000	152
6300000	153
6400000	154
6500000	155
6600000	156
6700000	156
6800000	160
6900000	162
7000000	162
7100000	163
7200000	165
7300000	166
7400000	168
7500000	170
7600000	172
7700000	172
7800000	173
7900000	177
8000000	179
8100000	183
8200000	185
8300000	187
8400000	189
8500000	189
8600000	190
8700000	192
8800000	196
8900000	196
9000000	197
9100000	198
9200000	199
9300000	200
9400000	202
9500000	205
9600000	209
9700000	210
9800000	213
9900000	217


==> data/throughput/hash_accesses/cf.csv <==
queries	accesses
0	0
100000	167
200000	392
300000	564
400000	753
500000	940
600000	1130
700000	1292
800000	1437
900000	1605
1000000	1782
1100000	1956
1200000	2121
1300000	2325
1400000	2495
1500000	2695
1600000	2870
1700000	3038
1800000	3217
1900000	3408
2000000	3580
2100000	3764
2200000	3940
2300000	4134
2400000	4301
2500000	4488
2600000	4677
2700000	4862
2800000	5036
2900000	5216
3000000	5393
3100000	5587
3200000	5778
3300000	5950
3400000	6140
3500000	6330
3600000	6505
3700000	6687
3800000	6854
3900000	7020
4000000	7217
4100000	7412
4200000	7568
4300000	7734
4400000	7902
4500000	8106
4600000	8299
4700000	8463
4800000	8640
4900000	8825
5000000	8987
5100000	9153
5200000	9326
5300000	9518
5400000	9684
5500000	9867
5600000	10020
5700000	10200
5800000	10358
5900000	10556
6000000	10738
6100000	10903
6200000	11087
6300000	11273
6400000	11443
6500000	11626
6600000	11793
6700000	11961
6800000	12133
6900000	12300
7000000	12470
7100000	12657
7200000	12863
7300000	13008
7400000	13174
7500000	13369
7600000	13556
7700000	13759
7800000	13941
7900000	14115
8000000	14298
8100000	14482
8200000	14662
8300000	14861
8400000	15054
8500000	15222
8600000	15383
8700000	15568
8800000	15741
8900000	15904
9000000	16057
9100000	16221
9200000	16387
9300000	16556
9400000	16714
9500000	16887
9600000	17070
9700000	17254
9800000	17437
9900000	17634


==> data/throughput/hash_accesses/qf.csv <==
queries	accesses
0	0
100000	104
200000	207
300000	293
400000	383
500000	482
600000	590
700000	668
800000	774
900000	871
1000000	971
1100000	1058
1200000	1146
1300000	1238
1400000	1329
1500000	1442
1600000	1530
1700000	1608
1800000	1695
1900000	1771
2000000	1859
2100000	1945
2200000	2025
2300000	2108
2400000	2214
2500000	2311
2600000	2413
2700000	2503
2800000	2602
2900000	2679
3000000	2761
3100000	2844
3200000	2933
3300000	3016
3400000	3118
3500000	3207
3600000	3299
3700000	3386
3800000	3496
3900000	3580
4000000	3691
4100000	3777
4200000	3861
4300000	3950
4400000	4023
4500000	4128
4600000	4202
4700000	4301
4800000	4382
4900000	4483
5000000	4580
5100000	4668
5200000	4761
5300000	4858
5400000	4937
5500000	5029
5600000	5146
5700000	5238
5800000	5334
5900000	5432
6000000	5518
6100000	5610
6200000	5698
6300000	5785
6400000	5874
6500000	5971
6600000	6063
6700000	6168
6800000	6246
6900000	6343
7000000	6428
7100000	6522
7200000	6618
7300000	6710
7400000	6805
7500000	6912
7600000	7008
7700000	7092
7800000	7175
7900000	7268
8000000	7370
8100000	7475
8200000	7561
8300000	7658
8400000	7746
8500000	7865
8600000	7961
8700000	8058
8800000	8153
8900000	8246
9000000	8349
9100000	8429
9200000	8533
9300000	8618
9400000	8703
9500000	8777
9600000	8870
9700000	8963
9800000	9053
9900000	9142


==> data/throughput/hash_accesses/tqf.csv <==
queries	accesses	fps	rfps	tps	negatives	fns	tns
0	0	0	0	0	1	0	1
100000	13	12	2	1	99988	0	99988
200000	18	17	3	1	199983	0	199983
300000	21	20	3	1	299980	0	299980
400000	28	27	6	1	399973	0	399973
500000	37	35	10	2	499964	0	499964
600000	43	41	11	2	599958	0	599958
700000	48	45	12	3	699953	0	699953
800000	52	49	12	3	799949	0	799949
900000	56	52	12	4	899945	0	899945
1000000	61	57	14	4	999940	0	999940
1100000	69	65	15	4	1099932	0	1099932
1200000	76	71	18	5	1199925	0	1199925
1300000	85	78	19	7	1299916	0	1299916
1400000	93	84	21	9	1399908	0	1399908
1500000	94	85	21	9	1499907	0	1499907
1600000	100	91	26	9	1599901	0	1599901
1700000	107	97	28	10	1699894	0	1699894
1800000	109	98	28	11	1799892	0	1799892
1900000	115	104	31	11	1899886	0	1899886
2000000	117	106	33	11	1999884	0	1999884
2100000	118	107	33	11	2099883	0	2099883
2200000	123	112	34	11	2199878	0	2199878
2300000	127	116	35	11	2299874	0	2299874
2400000	132	121	37	11	2399869	0	2399869
2500000	136	125	38	11	2499865	0	2499865
2600000	141	128	38	13	2599860	0	2599860
2700000	143	130	39	13	2699858	0	2699858
2800000	145	132	39	13	2799856	0	2799856
2900000	146	133	39	13	2899855	0	2899855
3000000	149	135	40	14	2999852	0	2999852
3100000	155	141	44	14	3099846	0	3099846
3200000	156	142	44	14	3199845	0	3199845
3300000	162	147	45	15	3299839	0	3299839
3400000	164	149	45	15	3399837	0	3399837
3500000	166	150	45	16	3499835	0	3499835
3600000	174	155	48	19	3599827	0	3599827
3700000	178	158	51	20	3699823	0	3699823
3800000	180	160	51	20	3799821	0	3799821
3900000	183	162	51	21	3899818	0	3899818
4000000	188	167	54	21	3999813	0	3999813
4100000	192	171	55	21	4099809	0	4099809
4200000	198	176	55	22	4199803	0	4199803
4300000	200	178	55	22	4299801	0	4299801
4400000	205	182	56	23	4399796	0	4399796
4500000	208	185	58	23	4499793	0	4499793
4600000	213	190	60	23	4599788	0	4599788
4700000	217	194	60	23	4699784	0	4699784
4800000	220	196	62	24	4799781	0	4799781
4900000	223	198	63	25	4899778	0	4899778
5000000	228	201	64	27	4999773	0	4999773
5100000	231	203	64	28	5099770	0	5099770
5200000	236	206	65	30	5199765	0	5199765
5300000	240	209	66	31	5299761	0	5299761
5400000	243	211	67	32	5399758	0	5399758
5500000	248	216	70	32	5499753	0	5499753
5600000	251	218	71	33	5599750	0	5599750
5700000	255	222	72	33	5699746	0	5699746
5800000	258	225	74	33	5799743	0	5799743
5900000	263	228	74	35	5899738	0	5899738
6000000	264	229	74	35	5999737	0	5999737
6100000	267	231	75	36	6099734	0	6099734
6200000	271	234	76	37	6199730	0	6199730
6300000	276	239	78	37	6299725	0	6299725
6400000	285	248	83	37	6399716	0	6399716
6500000	288	250	85	38	6499713	0	6499713
6600000	293	253	87	40	6599708	0	6599708
6700000	299	259	89	40	6699702	0	6699702
6800000	304	263	92	41	6799697	0	6799697
6900000	307	266	94	41	6899694	0	6899694
7000000	312	269	95	43	6999689	0	6999689
7100000	317	274	96	43	7099684	0	7099684
7200000	320	276	97	44	7199681	0	7199681
7300000	322	278	97	44	7299679	0	7299679
7400000	325	280	98	45	7399676	0	7399676
7500000	328	283	98	45	7499673	0	7499673
7600000	334	288	100	46	7599667	0	7599667
7700000	336	290	101	46	7699665	0	7699665
7800000	339	293	101	46	7799662	0	7799662
7900000	340	294	101	46	7899661	0	7899661
8000000	343	297	103	46	7999658	0	7999658
8100000	349	303	106	46	8099652	0	8099652
8200000	350	304	107	46	8199651	0	8199651
8300000	353	306	108	47	8299648	0	8299648
8400000	361	311	110	50	8399640	0	8399640
8500000	365	315	110	50	8499636	0	8499636
8600000	369	318	112	51	8599632	0	8599632
8700000	371	320	112	51	8699630	0	8699630
8800000	379	326	115	53	8799622	0	8799622
8900000	381	328	117	53	8899620	0	8899620
9000000	383	330	117	53	8999618	0	8999618
9100000	391	336	119	55	9099610	0	9099610
9200000	395	339	120	56	9199606	0	9199606
9300000	396	340	121	56	9299605	0	9299605
9400000	400	344	123	56	9399601	0	9399601
9500000	401	345	123	56	9499600	0	9499600
9600000	402	346	124	56	9599599	0	9599599
9700000	406	350	126	56	9699595	0	9699595
9800000	409	353	128	56	9799592	0	9799592
9900000	412	356	129	56	9899589	0	9899589


==> data/throughput/insert/acfmicro.csv <==
dummy median min max
0 4987779.939 4793013.703 5181561.93


==> data/throughput/insert/acfsimmicro.csv <==
dummy median min max
0 455867 452666 459749


==> data/throughput/insert/acfsimsystem.csv <==
dummy median min max
0 302408.2584 292266.9098 303885.0488


==> data/throughput/insert/acfsystem.csv <==
dummy median min max
0 3524117.297 3393949.267 3537181.079


==> data/throughput/insert/aqfmicro.csv <==
dummy median min max
0 3070894 3067945 3098891


==> data/throughput/insert/aqfsystem.csv <==
dummy median min max
0 1641518.602 1637556.373 1661121.29


==> data/throughput/insert/cfmicro.csv <==
dummy median min max
0 12782166.32 11897821.51 12990555.87


==> data/throughput/insert/cfsystem.csv <==
dummy median min max
0 5058578.337 4972328.989 5161316.962


==> data/throughput/insert/cqfmicro.csv <==
dummy median min max
0 3443763 3376222 3471149


==> data/throughput/insert/cqfsystem.csv <==
dummy median min max
0 2022036.15 1998569.025 2049978.475


==> data/throughput/insert/tqfmicro.csv <==
dummy median min max
0 2511919 2528381 2507899


==> data/throughput/insert/tqfsystem.csv <==
dummy median min max
0 1002583.658 977732.1503 1009187.644


==> data/throughput/space/acf.csv <==
dummy	space
0	14.4445


==> data/throughput/space/aqf.csv <==
dummy	space
0	14.6915


==> data/throughput/space/tqf.csv <==
dummy	space
0	14.4675


==> data/throughput/uniform-query/acfmicro.csv <==
dummy median min max
0 6863771.299 6356705.243 7308541.785


==> data/throughput/uniform-query/acfsimmicro.csv <==
dummy	median	min	max
0	1253109.277	1243593.937	1254569.77


==> data/throughput/uniform-query/acfsimsystem.csv <==
dummy median min max
0 528433.6961 525729.1864 530145.6734


==> data/throughput/uniform-query/acfsystem.csv <==
dummy median min max
0 6791369.799 6095368.13 7128945.515


==> data/throughput/uniform-query/aqfmicro.csv <==
dummy	median	min	max
0	18116270.22	18115613.85	18250506.45


==> data/throughput/uniform-query/aqfsystem.csv <==
dummy median min max
0 6367480.006 6247930.373 6469728.142


==> data/throughput/uniform-query/cfbig.csv <==
dummy median min max
0 16125911.11 16126951.36 16102022.41


==> data/throughput/uniform-query/cfmicro.csv <==
dummy	median	min	max
0	55432372.51	55346468.9	55438518.68


==> data/throughput/uniform-query/cfsystem.csv <==
dummy median min max
0 15183261.97 15199878.4 15175888.55


==> data/throughput/uniform-query/cqfbig.csv <==
dummy median min max
0 6864878.595 6869783.258 6862570.17


==> data/throughput/uniform-query/cqfmicro.csv <==
dummy	median	min	max
0	23706232.37	20119509.89	25776517.59


==> data/throughput/uniform-query/cqfsystem.csv <==
dummy median min max
0 6869452.917 6874127.845 6758446.368


==> data/throughput/uniform-query/tqfmicro.csv <==
dummy	median	min	max
0	6267902.697	6129065.869	6279553.147


==> data/throughput/uniform-query/tqfsystem.csv <==
dummy median min max
0 1252872.21 1225270.969 1255280.022


==> data/throughput/zipfian-query/acfmicro.csv <==
dummy median min max
0 10408524.16 10236420.36 10511257.03


==> data/throughput/zipfian-query/acfsimmicro.csv <==
dummy	median	min	max
0	1244590.698	1242469.084	1245317.606


==> data/throughput/zipfian-query/acfsimsystem.csv <==
dummy median min max
0 551820.6495 550247.5013 553111.1117


==> data/throughput/zipfian-query/acfsystem.csv <==
dummy median min max
0 10427713.53 10229436.02 10521564.47


==> data/throughput/zipfian-query/aqfmicro.csv <==
dummy	median	min	max
0	24381918.37	22397921.47	25776517.59


==> data/throughput/zipfian-query/aqfsystem.csv <==
dummy median min max
0 23706232.37 25776517.59 20119509.89


==> data/throughput/zipfian-query/cfbig.csv <==
dummy median min max
0 18224230.94 18235530.11 18206313.95


==> data/throughput/zipfian-query/cfmicro.csv <==
dummy	median	min	max
0	55592617.3	55592617.3	55604982.21


==> data/throughput/zipfian-query/cfsystem.csv <==
dummy median min max
0 18316695.67 18340547.28 18141247.76


==> data/throughput/zipfian-query/cqfbig.csv <==
dummy median min max
0 7322949.391 13825139.63 5504577.056


==> data/throughput/zipfian-query/cqfmicro.csv <==
dummy	median	min	max
0	25278697.64	23276925.58	27177605.65


==> data/throughput/zipfian-query/cqfsystem.csv <==
dummy median min max
0 7422196.822 13090033.25 4856915.276


==> data/throughput/zipfian-query/tqfmicro.csv <==
dummy	median	min	max
0	5188578.9	5108087.124	5196262.848


==> data/throughput/zipfian-query/tqfsystem.csv <==
dummy median min max
0 2412155.333 1410144.864 2775896.337


==> data/workload/blacklist/aqf.csv <==
ratio	fprate	space
0.000001	0.000000	241
0.00001	0.000000	338
0.0001	0.000000	823
0.001	0.000002	4024
0.01	0.000017	26916
0.1	0.000184	204329
0.5	0.000915	805826
0.9	0.001647	1604912
0.99	0.001809	1604912
0.999	0.001826	1604912
0.9999	0.001828	1604912
0.99999	0.001828	1604912
0.999999	0.001828	1604912


==> data/workload/blacklist/aqfnaive.csv <==
ratio	fprate	space
0.000001	0.000000	2
0.00001	0.000000	16
0.0001	0.000000	150
0.001	0.000002	1496
0.01	0.000017	14969
0.1	0.000184	149669
0.5	0.000915	748344
0.9	0.001647	1347057
0.99	0.001809	1481766
0.999	0.001826	1495233
0.9999	0.001828	1496579
0.99999	0.001828	1496714
0.999999	0.001828	1496728


==> data/workload/blacklist/cbf.csv <==
ratio	fprate	space
0.000001	0.000006	264
0.00001	0.000776	724
0.0001	0.001639	1317
0.001	0.001877	3363
0.01	0.001847	18755
0.1	0.001886	173019
0.5	0.002054	854264
0.9	0.002094	1592388
0.99	0.002018	1711500
0.999	0.002094	1712633
0.9999	0.002013	1713133
0.99999	0.002034	1713288
0.999999	0.002055	1713303


==> data/workload/caida/acf-averaged.csv <==
queries	fprate
80000	0.000395
180000	0.000166
280000	0.000131
380000	0.000116
480000	0.000101
580000	0.000090
680000	0.000080
780000	0.000076
880000	0.000066
980000	0.000064
1080000	0.000059
1180000	0.000058
1280000	0.000052
1380000	0.000048
1480000	0.000050
1580000	0.000043
1680000	0.000042
1780000	0.000040
1880000	0.000039
1980000	0.000041
2080000	0.000035
2180000	0.000035
2280000	0.000036
2380000	0.000033
2480000	0.000031
2580000	0.000031
2680000	0.000029
2780000	0.000028
2880000	0.000028
2980000	0.000026


==> data/workload/caida/acf.csv <==
queries	fprate
0	0.001000
20000	0.000307
40000	0.000247
60000	0.000241
80000	0.000178
100000	0.000188
120000	0.000187
140000	0.000165
160000	0.000156
180000	0.000133
200000	0.000139
220000	0.000141
240000	0.000130
260000	0.000128
280000	0.000119
300000	0.000116
320000	0.000123
340000	0.000126
360000	0.000107
380000	0.000107
400000	0.000106
420000	0.000096
440000	0.000109
460000	0.000103
480000	0.000093
500000	0.000092
520000	0.000093
540000	0.000093
560000	0.000088
580000	0.000083
600000	0.000084
620000	0.000078
640000	0.000081
660000	0.000080
680000	0.000077
700000	0.000079
720000	0.000078
740000	0.000075
760000	0.000076
780000	0.000072
800000	0.000068
820000	0.000072
840000	0.000066
860000	0.000059
880000	0.000063
900000	0.000070
920000	0.000069
940000	0.000064
960000	0.000059
980000	0.000060
1000000	0.000062
1020000	0.000061
1040000	0.000064
1060000	0.000055
1080000	0.000054
1100000	0.000060
1120000	0.000055
1140000	0.000058
1160000	0.000059
1180000	0.000059
1200000	0.000051
1220000	0.000055
1240000	0.000052
1260000	0.000053
1280000	0.000048
1300000	0.000047
1320000	0.000052
1340000	0.000048
1360000	0.000048
1380000	0.000047
1400000	0.000051
1420000	0.000050
1440000	0.000052
1460000	0.000049
1480000	0.000046
1500000	0.000041
1520000	0.000049
1540000	0.000042
1560000	0.000042
1580000	0.000040
1600000	0.000040
1620000	0.000045
1640000	0.000043
1660000	0.000042
1680000	0.000042
1700000	0.000041
1720000	0.000041
1740000	0.000041
1760000	0.000036
1780000	0.000039
1800000	0.000039
1820000	0.000038
1840000	0.000037
1860000	0.000039
1880000	0.000041
1900000	0.000042
1920000	0.000042
1940000	0.000045
1960000	0.000038
1980000	0.000039
2000000	0.000036
2020000	0.000033
2040000	0.000035
2060000	0.000034
2080000	0.000038
2100000	0.000033
2120000	0.000038
2140000	0.000036
2160000	0.000034
2180000	0.000035
2200000	0.000043
2220000	0.000034
2240000	0.000038
2260000	0.000034
2280000	0.000029
2300000	0.000036
2320000	0.000030
2340000	0.000036
2360000	0.000029
2380000	0.000036
2400000	0.000030
2420000	0.000035
2440000	0.000031
2460000	0.000033
2480000	0.000028
2500000	0.000033
2520000	0.000027
2540000	0.000028
2560000	0.000033
2580000	0.000032
2600000	0.000030
2620000	0.000029
2640000	0.000031
2660000	0.000029
2680000	0.000028
2700000	0.000029
2720000	0.000028
2740000	0.000028
2760000	0.000025
2780000	0.000028
2800000	0.000025
2820000	0.000031
2840000	0.000031
2860000	0.000026
2880000	0.000026
2900000	0.000027
2920000	0.000026
2940000	0.000028
2960000	0.000027
2980000	0.000023


==> data/workload/caida/acfsim.csv <==
queries	fprate	space
0	0.000962
20000	0.000316
40000	0.000230
60000	0.000234
80000	0.000226
100000	0.000193
120000	0.000178
140000	0.000167
160000	0.000167
180000	0.000161
200000	0.000160
220000	0.000152
240000	0.000147
260000	0.000138
280000	0.000133
300000	0.000135
320000	0.000138
340000	0.000126
360000	0.000121
380000	0.000118
400000	0.000123
420000	0.000115
440000	0.000104
460000	0.000110
480000	0.000105
500000	0.000098
520000	0.000100
540000	0.000094
560000	0.000099
580000	0.000091
600000	0.000093
620000	0.000102
640000	0.000089
660000	0.000090
680000	0.000083
700000	0.000089
720000	0.000087
740000	0.000085
760000	0.000082
780000	0.000077
800000	0.000072
820000	0.000076
840000	0.000074
860000	0.000071
880000	0.000067
900000	0.000076
920000	0.000069
940000	0.000068
960000	0.000068
980000	0.000059
1000000	0.000063
1020000	0.000066
1040000	0.000064
1060000	0.000058
1080000	0.000063
1100000	0.000065
1120000	0.000062
1140000	0.000056
1160000	0.000064
1180000	0.000059
1200000	0.000053
1220000	0.000054
1240000	0.000054
1260000	0.000060
1280000	0.000055
1300000	0.000059
1320000	0.000057
1340000	0.000058
1360000	0.000055
1380000	0.000057
1400000	0.000053
1420000	0.000050
1440000	0.000051
1460000	0.000048
1480000	0.000047
1500000	0.000048
1520000	0.000046
1540000	0.000053
1560000	0.000046
1580000	0.000045
1600000	0.000044
1620000	0.000044
1640000	0.000049
1660000	0.000046
1680000	0.000043
1700000	0.000035
1720000	0.000044
1740000	0.000045
1760000	0.000042
1780000	0.000044
1800000	0.000042
1820000	0.000045
1840000	0.000040
1860000	0.000041
1880000	0.000048
1900000	0.000043
1920000	0.000037
1940000	0.000042
1960000	0.000043
1980000	0.000039
2000000	0.000037
2020000	0.000040
2040000	0.000034
2060000	0.000036
2080000	0.000042
2100000	0.000040
2120000	0.000038
2140000	0.000038
2160000	0.000039
2180000	0.000037
2200000	0.000033
2220000	0.000038
2240000	0.000034
2260000	0.000034
2280000	0.000032
2300000	0.000035
2320000	0.000031
2340000	0.000035
2360000	0.000036
2380000	0.000033
2400000	0.000038
2420000	0.000027
2440000	0.000029
2460000	0.000030
2480000	0.000031
2500000	0.000039
2520000	0.000035
2540000	0.000029
2560000	0.000031
2580000	0.000029
2600000	0.000026
2620000	0.000028
2640000	0.000028
2660000	0.000033
2680000	0.000025
2700000	0.000027
2720000	0.000026
2740000	0.000027
2760000	0.000032
2780000	0.000028
2800000	0.000029
2820000	0.000025
2840000	0.000024
2860000	0.000026
2880000	0.000025
2900000	0.000029
2920000	0.000027
2940000	0.000026
2960000	0.000025
2980000	0.000023


==> data/workload/caida/aqf-averaged.csv <==
queries	fprate
80000	0.000373
180000	0.000173
280000	0.000140
380000	0.000120
480000	0.000103
580000	0.000092
680000	0.000083
780000	0.000079
880000	0.000072
980000	0.000067
1080000	0.000066
1180000	0.000057
1280000	0.000055
1380000	0.000053
1480000	0.000049
1580000	0.000046
1680000	0.000044
1780000	0.000041
1880000	0.000040
1980000	0.000039
2080000	0.000035
2180000	0.000035
2280000	0.000030
2380000	0.000031
2480000	0.000031
2580000	0.000029
2680000	0.000028
2780000	0.000027
2880000	0.000025
2980000	0.000025


==> data/workload/caida/aqf.csv <==
queries	fprate	space
0	0.000824	0.000000
20000	0.000316	0.000075
40000	0.000270	0.000126
60000	0.000235	0.000170
80000	0.000222	0.000199
100000	0.000210	0.000233
120000	0.000180	0.000277
140000	0.000169	0.000323
160000	0.000159	0.000355
180000	0.000148	0.000378
200000	0.000146	0.000407
220000	0.000142	0.000449
240000	0.000141	0.000470
260000	0.000131	0.000497
280000	0.000139	0.000527
300000	0.000140	0.000543
320000	0.000114	0.000575
340000	0.000119	0.000604
360000	0.000112	0.000629
380000	0.000113	0.000644
400000	0.000115	0.000667
420000	0.000101	0.000697
440000	0.000103	0.000720
460000	0.000096	0.000747
480000	0.000101	0.000768
500000	0.000090	0.000789
520000	0.000095	0.000808
540000	0.000092	0.000820
560000	0.000094	0.000839
580000	0.000088	0.000858
600000	0.000083	0.000881
620000	0.000090	0.000900
640000	0.000080	0.000913
660000	0.000079	0.000930
680000	0.000082	0.000951
700000	0.000080	0.000978
720000	0.000080	0.000992
740000	0.000077	0.001003
760000	0.000078	0.001013
780000	0.000080	0.001024
800000	0.000070	0.001045
820000	0.000068	0.001057
840000	0.000079	0.001068
860000	0.000074	0.001087
880000	0.000070	0.001104
900000	0.000074	0.001116
920000	0.000066	0.001123
940000	0.000063	0.001135
960000	0.000067	0.001143
980000	0.000064	0.001154
1000000	0.000061	0.001164
1020000	0.000072	0.001173
1040000	0.000065	0.001186
1060000	0.000064	0.001200
1080000	0.000066	0.001206
1100000	0.000056	0.001219
1120000	0.000060	0.001240
1140000	0.000054	0.001253
1160000	0.000056	0.001269
1180000	0.000060	0.001284
1200000	0.000054	0.001290
1220000	0.000061	0.001301
1240000	0.000059	0.001313
1260000	0.000050	0.001324
1280000	0.000052	0.001337
1300000	0.000054	0.001357
1320000	0.000051	0.001372
1340000	0.000054	0.001383
1360000	0.000058	0.001393
1380000	0.000049	0.001402
1400000	0.000052	0.001412
1420000	0.000051	0.001425
1440000	0.000047	0.001429
1460000	0.000049	0.001437
1480000	0.000046	0.001446
1500000	0.000045	0.001454
1520000	0.000045	0.001469
1540000	0.000047	0.001477
1560000	0.000049	0.001485
1580000	0.000046	0.001494
1600000	0.000048	0.001507
1620000	0.000040	0.001527
1640000	0.000044	0.001534
1660000	0.000042	0.001536
1680000	0.000046	0.001542
1700000	0.000044	0.001553
1720000	0.000037	0.001561
1740000	0.000041	0.001572
1760000	0.000044	0.001584
1780000	0.000039	0.001592
1800000	0.000046	0.001597
1820000	0.000040	0.001607
1840000	0.000041	0.001616
1860000	0.000038	0.001618
1880000	0.000037	0.001628
1900000	0.000041	0.001632
1920000	0.000040	0.001641
1940000	0.000032	0.001643
1960000	0.000040	0.001651
1980000	0.000042	0.001660
2000000	0.000035	0.001676
2020000	0.000037	0.001687
2040000	0.000038	0.001699
2060000	0.000036	0.001702
2080000	0.000029	0.001710
2100000	0.000038	0.001720
2120000	0.000037	0.001737
2140000	0.000034	0.001739
2160000	0.000032	0.001741
2180000	0.000036	0.001756
2200000	0.000027	0.001760
2220000	0.000028	0.001767
2240000	0.000032	0.001781
2260000	0.000028	0.001786
2280000	0.000033	0.001790
2300000	0.000032	0.001792
2320000	0.000028	0.001796
2340000	0.000033	0.001802
2360000	0.000030	0.001806
2380000	0.000033	0.001809
2400000	0.000032	0.001815
2420000	0.000027	0.001825
2440000	0.000033	0.001827
2460000	0.000031	0.001838
2480000	0.000033	0.001838
2500000	0.000031	0.001848
2520000	0.000029	0.001853
2540000	0.000029	0.001857
2560000	0.000028	0.001863
2580000	0.000029	0.001863
2600000	0.000029	0.001871
2620000	0.000030	0.001886
2640000	0.000027	0.001892
2660000	0.000028	0.001893
2680000	0.000026	0.001899
2700000	0.000028	0.001907
2720000	0.000025	0.001918
2740000	0.000026	0.001922
2760000	0.000027	0.001924
2780000	0.000028	0.001934
2800000	0.000025	0.001945
2820000	0.000027	0.001945
2840000	0.000025	0.001949
2860000	0.000026	0.001951
2880000	0.000021	0.001956
2900000	0.000024	0.001956
2920000	0.000024	0.001964
2940000	0.000025	0.001970
2960000	0.000027	0.001981
2980000	0.000025	0.001985


==> data/workload/caida/tqf-averaged.csv <==
queries	fprate
80000	0.000389
180000	0.000177
280000	0.000146
380000	0.000126
480000	0.000113
580000	0.000100
680000	0.000092
780000	0.000082
880000	0.000079
980000	0.000071
1080000	0.000064
1180000	0.000062
1280000	0.000057
1380000	0.000055
1480000	0.000051
1580000	0.000048
1680000	0.000046
1780000	0.000045
1880000	0.000044
1980000	0.000039
2080000	0.000038
2180000	0.000036
2280000	0.000034
2380000	0.000033
2480000	0.000032
2580000	0.000032
2680000	0.000029
2780000	0.000030
2880000	0.000029
2980000	0.000029


==> data/workload/caida/tqf.csv <==
queries	fprate	space
0	0.000985	0.000000
20000	0.000327	0.000000
40000	0.000212	0.000000
60000	0.000214	0.000000
80000	0.000205	0.000000
100000	0.000189	0.000000
120000	0.000195	0.000000
140000	0.000167	0.000000
160000	0.000172	0.000000
180000	0.000161	0.000000
200000	0.000150	0.000000
220000	0.000146	0.000000
240000	0.000163	0.000000
260000	0.000140	0.000000
280000	0.000131	0.000000
300000	0.000132	0.000000
320000	0.000123	0.000000
340000	0.000127	0.000000
360000	0.000126	0.000000
380000	0.000124	0.000000
400000	0.000115	0.000000
420000	0.000118	0.000000
440000	0.000111	0.000000
460000	0.000119	0.000000
480000	0.000102	0.000000
500000	0.000103	0.000000
520000	0.000096	0.000000
540000	0.000102	0.000000
560000	0.000099	0.000000
580000	0.000102	0.000000
600000	0.000092	0.000000
620000	0.000100	0.000000
640000	0.000090	0.000000
660000	0.000085	0.000000
680000	0.000095	0.000000
700000	0.000090	0.000000
720000	0.000084	0.000000
740000	0.000081	0.000000
760000	0.000075	0.000000
780000	0.000078	0.000000
800000	0.000084	0.000000
820000	0.000081	0.000000
840000	0.000075	0.000000
860000	0.000079	0.000000
880000	0.000075	0.000000
900000	0.000070	0.000000
920000	0.000074	0.000000
940000	0.000070	0.000000
960000	0.000072	0.000000
980000	0.000067	0.000000
1000000	0.000062	0.000000
1020000	0.000061	0.000000
1040000	0.000065	0.000000
1060000	0.000068	0.000000
1080000	0.000062	0.000000
1100000	0.000060	0.000000
1120000	0.000063	0.000000
1140000	0.000059	0.000000
1160000	0.000063	0.000000
1180000	0.000063	0.000000
1200000	0.000065	0.000000
1220000	0.000061	0.000000
1240000	0.000050	0.000000
1260000	0.000056	0.000000
1280000	0.000054	0.000000
1300000	0.000061	0.000000
1320000	0.000052	0.000000
1340000	0.000056	0.000000
1360000	0.000053	0.000000
1380000	0.000051	0.000000
1400000	0.000046	0.000000
1420000	0.000050	0.000000
1440000	0.000056	0.000000
1460000	0.000052	0.000000
1480000	0.000051	0.000000
1500000	0.000046	0.000000
1520000	0.000046	0.000000
1540000	0.000051	0.000000
1560000	0.000049	0.000000
1580000	0.000050	0.000000
1600000	0.000046	0.000000
1620000	0.000045	0.000000
1640000	0.000047	0.000000
1660000	0.000049	0.000000
1680000	0.000045	0.000000
1700000	0.000048	0.000000
1720000	0.000047	0.000000
1740000	0.000041	0.000000
1760000	0.000048	0.000000
1780000	0.000040	0.000000
1800000	0.000045	0.000000
1820000	0.000048	0.000000
1840000	0.000040	0.000000
1860000	0.000044	0.000000
1880000	0.000042	0.000000
1900000	0.000041	0.000000
1920000	0.000034	0.000000
1940000	0.000038	0.000000
1960000	0.000042	0.000000
1980000	0.000038	0.000000
2000000	0.000038	0.000000
2020000	0.000034	0.000000
2040000	0.000039	0.000000
2060000	0.000040	0.000000
2080000	0.000040	0.000000
2100000	0.000037	0.000000
2120000	0.000034	0.000000
2140000	0.000036	0.000000
2160000	0.000035	0.000000
2180000	0.000039	0.000000
2200000	0.000032	0.000000
2220000	0.000036	0.000000
2240000	0.000037	0.000000
2260000	0.000034	0.000000
2280000	0.000033	0.000000
2300000	0.000036	0.000000
2320000	0.000033	0.000000
2340000	0.000031	0.000000
2360000	0.000030	0.000000
2380000	0.000034	0.000000
2400000	0.000033	0.000000
2420000	0.000030	0.000000
2440000	0.000031	0.000000
2460000	0.000036	0.000000
2480000	0.000032	0.000000
2500000	0.000031	0.000000
2520000	0.000029	0.000000
2540000	0.000036	0.000000
2560000	0.000031	0.000000
2580000	0.000033	0.000000
2600000	0.000029	0.000000
2620000	0.000029	0.000000
2640000	0.000030	0.000000
2660000	0.000025	0.000000
2680000	0.000030	0.000000
2700000	0.000028	0.000000
2720000	0.000035	0.000000
2740000	0.000029	0.000000
2760000	0.000026	0.000000
2780000	0.000032	0.000000
2800000	0.000031	0.000000
2820000	0.000033	0.000000
2840000	0.000028	0.000000
2860000	0.000025	0.000000
2880000	0.000030	0.000000
2900000	0.000030	0.000000
2920000	0.000028	0.000000
2940000	0.000027	0.000000
2960000	0.000028	0.000000
2980000	0.000031	0.000000


==> data/workload/churn/aqf.csv <==
queries	fprate
0	0.000468
2000	0.000426
4000	0.000376
6000	0.000276
8000	0.000242
10000	0.000222
12000	0.000242
14000	0.000092
16000	0.000134
18000	0.000134
20000	0.000128
22000	0.000130
24000	0.000104
26000	0.000112
28000	0.000096
30000	0.000118
32000	0.000104
34000	0.000090
36000	0.000094
38000	0.000106
40000	0.000064
42000	0.000082
44000	0.000094
46000	0.000066
48000	0.000094
50000	0.000100
52000	0.000108
54000	0.000088
56000	0.000088
58000	0.000076
60000	0.000076
62000	0.000074
64000	0.000066
66000	0.000070
68000	0.000080
70000	0.000098
72000	0.000070
74000	0.000086
76000	0.000078
78000	0.000052
80000	0.000084
82000	0.000036
84000	0.000060
86000	0.000082
88000	0.000040
90000	0.000078
92000	0.000064
94000	0.000064
96000	0.000090
98000	0.000058
100000	0.000098
102000	0.000100
104000	0.000094
106000	0.000104
108000	0.000076
110000	0.000082
112000	0.000092
114000	0.000084
116000	0.000082
118000	0.000086
120000	0.000118
122000	0.000068
124000	0.000060
126000	0.000070
128000	0.000094
130000	0.000126
132000	0.000062
134000	0.000048
136000	0.000054
138000	0.000048
140000	0.000052
142000	0.000052
144000	0.000064
146000	0.000062
148000	0.000068
150000	0.000054
152000	0.000082
154000	0.000060
156000	0.000056
158000	0.000048
160000	0.000056
162000	0.000066
164000	0.000050
166000	0.000042
168000	0.000064
170000	0.000070
172000	0.000056
174000	0.000048
176000	0.000052
178000	0.000072
180000	0.000060
182000	0.000074
184000	0.000062
186000	0.000080
188000	0.000042
190000	0.000058
192000	0.000050
194000	0.000056
196000	0.000072
198000	0.000078
200000	0.000082
202000	0.000090
204000	0.000120
206000	0.000078
208000	0.000090
210000	0.000076
212000	0.000058
214000	0.000062
216000	0.000088
218000	0.000050
220000	0.000068
222000	0.000050
224000	0.000064
226000	0.000064
228000	0.000052
230000	0.000066
232000	0.000062
234000	0.000066
236000	0.000068
238000	0.000028
240000	0.000056
242000	0.000068
244000	0.000072
246000	0.000062
248000	0.000076
250000	0.000048
252000	0.000070
254000	0.000066
256000	0.000048
258000	0.000048
260000	0.000052
262000	0.000074
264000	0.000066
266000	0.000054
268000	0.000060
270000	0.000058
272000	0.000068
274000	0.000056
276000	0.000054
278000	0.000048
280000	0.000054
282000	0.000062
284000	0.000054
286000	0.000076
288000	0.000052
290000	0.000042
292000	0.000048
294000	0.000040
296000	0.000054
298000	0.000052
300000	0.000070
302000	0.000082
304000	0.000080
306000	0.000088
308000	0.000094
310000	0.000050
312000	0.000080
314000	0.000090
316000	0.000076
318000	0.000076
320000	0.000076
322000	0.000054
324000	0.000054
326000	0.000074
328000	0.000052
330000	0.000058
332000	0.000082
334000	0.000054
336000	0.000080
338000	0.000042
340000	0.000070
342000	0.000060
344000	0.000066
346000	0.000068
348000	0.000044
350000	0.000044
352000	0.000050
354000	0.000038
356000	0.000050
358000	0.000048
360000	0.000062
362000	0.000060
364000	0.000050
366000	0.000066
368000	0.000048
370000	0.000064
372000	0.000052
374000	0.000066
376000	0.000056
378000	0.000036
380000	0.000056
382000	0.000064
384000	0.000048
386000	0.000046
388000	0.000052
390000	0.000040
392000	0.000062
394000	0.000078
396000	0.000050
398000	0.000054
400000	0.000082
402000	0.000110
404000	0.000076
406000	0.000038
408000	0.000056
410000	0.000052
412000	0.000054
414000	0.000052
416000	0.000052
418000	0.000058
420000	0.000052
422000	0.000068
424000	0.000048
426000	0.000084
428000	0.000056
430000	0.000042
432000	0.000046
434000	0.000050
436000	0.000060
438000	0.000068
440000	0.000046
442000	0.000052
444000	0.000072
446000	0.000038
448000	0.000042
450000	0.000058
452000	0.000056
454000	0.000044
456000	0.000060
458000	0.000038
460000	0.000066
462000	0.000062
464000	0.000066
466000	0.000046
468000	0.000052
470000	0.000052
472000	0.000060
474000	0.000038
476000	0.000074
478000	0.000050
480000	0.000030
482000	0.000068
484000	0.000046
486000	0.000046
488000	0.000048
490000	0.000058
492000	0.000058
494000	0.000052
496000	0.000042
498000	0.000056
500000	0.000126
502000	0.000090
504000	0.000114
506000	0.000114
508000	0.000084
510000	0.000092
512000	0.000048
514000	0.000044
516000	0.000048
518000	0.000034
520000	0.000048
522000	0.000062
524000	0.000032
526000	0.000050
528000	0.000046
530000	0.000068
532000	0.000052
534000	0.000046
536000	0.000060
538000	0.000054
540000	0.000058
542000	0.000038
544000	0.000062
546000	0.000048
548000	0.000058
550000	0.000050
552000	0.000062
554000	0.000036
556000	0.000034
558000	0.000046
560000	0.000058
562000	0.000056
564000	0.000026
566000	0.000040
568000	0.000034
570000	0.000040
572000	0.000042
574000	0.000054
576000	0.000042
578000	0.000064
580000	0.000040
582000	0.000030
584000	0.000046
586000	0.000038
588000	0.000068
590000	0.000040
592000	0.000032
594000	0.000032
596000	0.000062
598000	0.000044
600000	0.000068
602000	0.000084
604000	0.000090
606000	0.000070
608000	0.000082
610000	0.000084
612000	0.000078
614000	0.000058
616000	0.000054
618000	0.000064
620000	0.000062
622000	0.000058
624000	0.000050
626000	0.000040
628000	0.000074
630000	0.000080
632000	0.000058
634000	0.000060
636000	0.000040
638000	0.000048
640000	0.000072
642000	0.000050
644000	0.000046
646000	0.000076
648000	0.000056
650000	0.000048
652000	0.000056
654000	0.000046
656000	0.000066
658000	0.000040
660000	0.000042
662000	0.000054
664000	0.000074
666000	0.000044
668000	0.000058
670000	0.000050
672000	0.000048
674000	0.000038
676000	0.000038
678000	0.000036
680000	0.000048
682000	0.000054
684000	0.000060
686000	0.000040
688000	0.000032
690000	0.000034
692000	0.000044
694000	0.000034
696000	0.000054
698000	0.000056
700000	0.000056
702000	0.000050
704000	0.000046
706000	0.000044
708000	0.000056
710000	0.000052
712000	0.000038
714000	0.000042
716000	0.000050
718000	0.000042
720000	0.000036
722000	0.000042
724000	0.000058
726000	0.000040
728000	0.000038
730000	0.000030
732000	0.000046
734000	0.000062
736000	0.000032
738000	0.000046
740000	0.000036
742000	0.000052
744000	0.000028
746000	0.000036
748000	0.000046
750000	0.000054
752000	0.000034
754000	0.000046
756000	0.000036
758000	0.000036
760000	0.000044
762000	0.000054
764000	0.000030
766000	0.000036
768000	0.000038
770000	0.000038
772000	0.000060
774000	0.000040
776000	0.000054
778000	0.000032
780000	0.000046
782000	0.000040
784000	0.000034
786000	0.000032
788000	0.000036
790000	0.000036
792000	0.000052
794000	0.000038
796000	0.000056
798000	0.000038
800000	0.000188
802000	0.000052
804000	0.000052
806000	0.000058
808000	0.000054
810000	0.000052
812000	0.000048
814000	0.000052
816000	0.000058
818000	0.000042
820000	0.000056
822000	0.000042
824000	0.000054
826000	0.000018
828000	0.000040
830000	0.000048
832000	0.000046
834000	0.000040
836000	0.000054
838000	0.000038
840000	0.000042
842000	0.000050
844000	0.000062
846000	0.000044
848000	0.000048
850000	0.000046
852000	0.000034
854000	0.000034
856000	0.000052
858000	0.000068
860000	0.000040
862000	0.000042
864000	0.000038
866000	0.000052
868000	0.000034
870000	0.000018
872000	0.000036
874000	0.000038
876000	0.000040
878000	0.000062
880000	0.000046
882000	0.000044
884000	0.000044
886000	0.000048
888000	0.000052
890000	0.000056
892000	0.000034
894000	0.000058
896000	0.000038
898000	0.000026
900000	0.000060
902000	0.000058
904000	0.000038
906000	0.000064
908000	0.000038
910000	0.000034
912000	0.000060
914000	0.000054
916000	0.000044
918000	0.000032
920000	0.000040
922000	0.000060
924000	0.000052
926000	0.000036
928000	0.000046
930000	0.000054
932000	0.000032
934000	0.000042
936000	0.000036
938000	0.000048
940000	0.000042
942000	0.000046
944000	0.000066
946000	0.000048
948000	0.000044
950000	0.000056
952000	0.000046
954000	0.000034
956000	0.000038
958000	0.000050
960000	0.000036
962000	0.000048
964000	0.000050
966000	0.000050
968000	0.000050
970000	0.000046
972000	0.000054
974000	0.000046
976000	0.000038
978000	0.000024
980000	0.000040
982000	0.000048
984000	0.000058
986000	0.000032
988000	0.000056
990000	0.000044
992000	0.000038
994000	0.000032
996000	0.000046
998000	0.000052


==> data/workload/churn/aqf2.csv <==
queries	fprate
2000	0.000077
3000	0.000067
4000	0.000070
5000	0.000068
6000	0.000070
7000	0.000068
8000	0.000082
9000	0.000087
10000	0.000087
11000	0.000095
12000	0.000080
13000	0.000078
14000	0.000065
15000	0.000087
16000	0.000082
17000	0.000070
18000	0.000048
19000	0.000060
20000	0.000078
21000	0.000087
22000	0.000088
23000	0.000087
24000	0.000100
25000	0.000083
26000	0.000065
27000	0.000047
28000	0.000062
29000	0.000068
30000	0.000063
31000	0.000060
32000	0.000072
33000	0.000077
34000	0.000073
35000	0.000057
36000	0.000058
37000	0.000065
38000	0.000065
39000	0.000080
40000	0.000080
41000	0.000078
42000	0.000052
43000	0.000050
44000	0.000063
45000	0.000073
46000	0.000075
47000	0.000072
48000	0.000077
49000	0.000070
50000	0.000067
51000	0.000063
52000	0.000080
53000	0.000097
54000	0.000097
55000	0.000088
56000	0.000063
57000	0.000052
58000	0.000032
59000	0.000023
60000	0.000023
61000	0.000022
62000	0.000025
63000	0.000022
64000	0.000020
65000	0.000020
66000	0.000033
67000	0.000040
68000	0.000045
69000	0.000030
70000	0.000022
71000	0.000020
72000	0.000022
73000	0.000028
74000	0.000022
75000	0.000025
76000	0.000023
77000	0.000023
78000	0.000020
79000	0.000015
80000	0.000017
81000	0.000017
82000	0.000022
83000	0.000022
84000	0.000017
85000	0.000018
86000	0.000015
87000	0.000020
88000	0.000020
89000	0.000028
90000	0.000028
91000	0.000023
92000	0.000017
93000	0.000013
94000	0.000013
95000	0.000012
96000	0.000018
97000	0.000018
98000	0.000022
99000	0.000025
100000	0.000027
101000	0.000030
102000	0.000033
103000	0.000038
104000	0.000033
105000	0.000032
106000	0.000027
107000	0.000037
108000	0.000038
109000	0.000045
110000	0.000037
111000	0.000023
112000	0.000025
113000	0.000022
114000	0.000023
115000	0.000022
116000	0.000022
117000	0.000025
118000	0.000018
119000	0.000015
120000	0.000010
121000	0.000008
122000	0.000018
123000	0.000025
124000	0.000032
125000	0.000037
126000	0.000037
127000	0.000030
128000	0.000020
129000	0.000017
130000	0.000015
131000	0.000017
132000	0.000013
133000	0.000020
134000	0.000022
135000	0.000023
136000	0.000028
137000	0.000028
138000	0.000025
139000	0.000017
140000	0.000015
141000	0.000015
142000	0.000012
143000	0.000013
144000	0.000015
145000	0.000020
146000	0.000022
147000	0.000027
148000	0.000025
149000	0.000025
150000	0.000025
151000	0.000020
152000	0.000017
153000	0.000013
154000	0.000018
155000	0.000015
156000	0.000012
157000	0.000010
158000	0.000013
159000	0.000012
160000	0.000007
161000	0.000008
162000	0.000015
163000	0.000015
164000	0.000017
165000	0.000013
166000	0.000023
167000	0.000017
168000	0.000025
169000	0.000022
170000	0.000028
171000	0.000020
172000	0.000017
173000	0.000010
174000	0.000013
175000	0.000018
176000	0.000025
177000	0.000020
178000	0.000023
179000	0.000020
180000	0.000028
181000	0.000023
182000	0.000023
183000	0.000020
184000	0.000018
185000	0.000017
186000	0.000012
187000	0.000015
188000	0.000018
189000	0.000018
190000	0.000017
191000	0.000013
192000	0.000017
193000	0.000015
194000	0.000020
195000	0.000022
196000	0.000020
197000	0.000013
198000	0.000012
199000	0.000012
200000	0.000018
201000	0.000015
202000	0.000023
203000	0.000018
204000	0.000028
205000	0.000025
206000	0.000025
207000	0.000028
208000	0.000030
209000	0.000032
210000	0.000025
211000	0.000027
212000	0.000023
213000	0.000025
214000	0.000020
215000	0.000025
216000	0.000022
217000	0.000023
218000	0.000018
219000	0.000018
220000	0.000025
221000	0.000027
222000	0.000028
223000	0.000025
224000	0.000028
225000	0.000027
226000	0.000025
227000	0.000027
228000	0.000028
229000	0.000022
230000	0.000015
231000	0.000010
232000	0.000013
233000	0.000015
234000	0.000018
235000	0.000018
236000	0.000018
237000	0.000017
238000	0.000015
239000	0.000015
240000	0.000018
241000	0.000020
242000	0.000020
243000	0.000020
244000	0.000017
245000	0.000018
246000	0.000013
247000	0.000017
248000	0.000020
249000	0.000020
250000	0.000015
251000	0.000020
252000	0.000023
253000	0.000032
254000	0.000027
255000	0.000025
256000	0.000028
257000	0.000022
258000	0.000023
259000	0.000020
260000	0.000020
261000	0.000030
262000	0.000032
263000	0.000037
264000	0.000023
265000	0.000015
266000	0.000008
267000	0.000010
268000	0.000012
269000	0.000015
270000	0.000022
271000	0.000022
272000	0.000023
273000	0.000020
274000	0.000020
275000	0.000020
276000	0.000012
277000	0.000012
278000	0.000017
279000	0.000035
280000	0.000042
281000	0.000037
282000	0.000028
283000	0.000023
284000	0.000022
285000	0.000023
286000	0.000030
287000	0.000037
288000	0.000035
289000	0.000030
290000	0.000028
291000	0.000025
292000	0.000028
293000	0.000027
294000	0.000035
295000	0.000038
296000	0.000033
297000	0.000027
298000	0.000028
299000	0.000037
300000	0.000030
301000	0.000023
302000	0.000022
303000	0.000025
304000	0.000022
305000	0.000025
306000	0.000032
307000	0.000035
308000	0.000030
309000	0.000025
310000	0.000018
311000	0.000017
312000	0.000023
313000	0.000030
314000	0.000028
315000	0.000020
316000	0.000018
317000	0.000018
318000	0.000017
319000	0.000012
320000	0.000017
321000	0.000022
322000	0.000020
323000	0.000017
324000	0.000017
325000	0.000027
326000	0.000027
327000	0.000035
328000	0.000032
329000	0.000040
330000	0.000032
331000	0.000032
332000	0.000022
333000	0.000025
334000	0.000023
335000	0.000027
336000	0.000023
337000	0.000030
338000	0.000033
339000	0.000028
340000	0.000030
341000	0.000022
342000	0.000037
343000	0.000027
344000	0.000030
345000	0.000023
346000	0.000027
347000	0.000030
348000	0.000022
349000	0.000018
350000	0.000018
351000	0.000022
352000	0.000032
353000	0.000030
354000	0.000027
355000	0.000018
356000	0.000032
357000	0.000035
358000	0.000037
359000	0.000020
360000	0.000022
361000	0.000028
362000	0.000030
363000	0.000033
364000	0.000033
365000	0.000035
366000	0.000030
367000	0.000023
368000	0.000028
369000	0.000032
370000	0.000033
371000	0.000027
372000	0.000023
373000	0.000022
374000	0.000028
375000	0.000028
376000	0.000027
377000	0.000020
378000	0.000018
379000	0.000012
380000	0.000013
381000	0.000013
382000	0.000017
383000	0.000013
384000	0.000015
385000	0.000017
386000	0.000017
387000	0.000020
388000	0.000022
389000	0.000020
390000	0.000013
391000	0.000017
392000	0.000033
393000	0.000032
394000	0.000030
395000	0.000012
396000	0.000013
397000	0.000013
398000	0.000018
399000	0.000018
400000	0.000015
401000	0.000013
402000	0.000017
403000	0.000023
404000	0.000022
405000	0.000023
406000	0.000012
407000	0.000018
408000	0.000020
409000	0.000023
410000	0.000018
411000	0.000017
412000	0.000018
413000	0.000023
414000	0.000025
415000	0.000025
416000	0.000020
417000	0.000015
418000	0.000018
419000	0.000017
420000	0.000013
421000	0.000007
422000	0.000012
423000	0.000015
424000	0.000023
425000	0.000025
426000	0.000030
427000	0.000032
428000	0.000030
429000	0.000033
430000	0.000032
431000	0.000030
432000	0.000022
433000	0.000017
434000	0.000013
435000	0.000018
436000	0.000028
437000	0.000032
438000	0.000030
439000	0.000028
440000	0.000028
441000	0.000028
442000	0.000022
443000	0.000018
444000	0.000017
445000	0.000023
446000	0.000023
447000	0.000020
448000	0.000013
449000	0.000015
450000	0.000023
451000	0.000023
452000	0.000027
453000	0.000018
454000	0.000018
455000	0.000013
456000	0.000015
457000	0.000015
458000	0.000023
459000	0.000028
460000	0.000032
461000	0.000027
462000	0.000023
463000	0.000015
464000	0.000013
465000	0.000008
466000	0.000010
467000	0.000013
468000	0.000013
469000	0.000012
470000	0.000005
471000	0.000012
472000	0.000015
473000	0.000018
474000	0.000018
475000	0.000023
476000	0.000023
477000	0.000027
478000	0.000020
479000	0.000020
480000	0.000015
481000	0.000017
482000	0.000013
483000	0.000010
484000	0.000018
485000	0.000025
486000	0.000028
487000	0.000020
488000	0.000023
489000	0.000020
490000	0.000022
491000	0.000017
492000	0.000025
493000	0.000032
494000	0.000032
495000	0.000025
496000	0.000017
497000	0.000020
498000	0.000020
499000	0.000022


==> data/workload/churn/aqf3.csv <==
queries	fprate
0	0.000344
2000	0.000130
4000	0.000135
6000	0.000079
8000	0.000088
10000	0.000073
12000	0.000079
14000	0.000069
16000	0.000063
18000	0.000077
20000	0.000075
22000	0.000062
24000	0.000072
26000	0.000058
28000	0.000051
30000	0.000086
32000	0.000066
34000	0.000056
36000	0.000053
38000	0.000043
40000	0.000030
42000	0.000053
44000	0.000050
46000	0.000043
48000	0.000038
50000	0.000030
52000	0.000041
54000	0.000037
56000	0.000039
58000	0.000055
60000	0.000032
62000	0.000044
64000	0.000046
66000	0.000038
68000	0.000050
70000	0.000036
72000	0.000031
74000	0.000034
76000	0.000036
78000	0.000030
80000	0.000034
82000	0.000042
84000	0.000039
86000	0.000027
88000	0.000034
90000	0.000029
92000	0.000035
94000	0.000038
96000	0.000046
98000	0.000043
100000	0.000045
102000	0.000028
104000	0.000040
106000	0.000049
108000	0.000051
110000	0.000041
112000	0.000039
114000	0.000037
116000	0.000033
118000	0.000037
120000	0.000038
122000	0.000049
124000	0.000039
126000	0.000039
128000	0.000033
130000	0.000036
132000	0.000036
134000	0.000039
136000	0.000029
138000	0.000041
140000	0.000035
142000	0.000036
144000	0.000037
146000	0.000043
148000	0.000040
150000	0.000033
152000	0.000037
154000	0.000031
156000	0.000037
158000	0.000027
160000	0.000025
162000	0.000034
164000	0.000028
166000	0.000039
168000	0.000032
170000	0.000037
172000	0.000035
174000	0.000037
176000	0.000022
178000	0.000031
180000	0.000037
182000	0.000027
184000	0.000029
186000	0.000036
188000	0.000034
190000	0.000035
192000	0.000040
194000	0.000019
196000	0.000036
198000	0.000024
200000	0.000032
202000	0.000034
204000	0.000033
206000	0.000045
208000	0.000034
210000	0.000035
212000	0.000028
214000	0.000038
216000	0.000043
218000	0.000046
220000	0.000023
222000	0.000031
224000	0.000028
226000	0.000031
228000	0.000036
230000	0.000032
232000	0.000030
234000	0.000042
236000	0.000032
238000	0.000046
240000	0.000036
242000	0.000029
244000	0.000035
246000	0.000024
248000	0.000035
250000	0.000042
252000	0.000033
254000	0.000028
256000	0.000026
258000	0.000037
260000	0.000034
262000	0.000034
264000	0.000035
266000	0.000040
268000	0.000033
270000	0.000032
272000	0.000038
274000	0.000023
276000	0.000041
278000	0.000037
280000	0.000030
282000	0.000034
284000	0.000022
286000	0.000025
288000	0.000032
290000	0.000032
292000	0.000031
294000	0.000027
296000	0.000031
298000	0.000018
300000	0.000041
302000	0.000034
304000	0.000041
306000	0.000040
308000	0.000036
310000	0.000028
312000	0.000027
314000	0.000030
316000	0.000037
318000	0.000033
320000	0.000037
322000	0.000028
324000	0.000028
326000	0.000019
328000	0.000023
330000	0.000028
332000	0.000030
334000	0.000032
336000	0.000035
338000	0.000022
340000	0.000026
342000	0.000028
344000	0.000022
346000	0.000026
348000	0.000033
350000	0.000031
352000	0.000031
354000	0.000030
356000	0.000028
358000	0.000023
360000	0.000032
362000	0.000033
364000	0.000022
366000	0.000040
368000	0.000026
370000	0.000039
372000	0.000027
374000	0.000026
376000	0.000039
378000	0.000031
380000	0.000039
382000	0.000026
384000	0.000026
386000	0.000024
388000	0.000032
390000	0.000023
392000	0.000026
394000	0.000036
396000	0.000036
398000	0.000034
400000	0.000034
402000	0.000028
404000	0.000024
406000	0.000042
408000	0.000035
410000	0.000048
412000	0.000039
414000	0.000032
416000	0.000038
418000	0.000024
420000	0.000036
422000	0.000030
424000	0.000025
426000	0.000029
428000	0.000027
430000	0.000024
432000	0.000023
434000	0.000020
436000	0.000027
438000	0.000023
440000	0.000025
442000	0.000025
444000	0.000033
446000	0.000020
448000	0.000034
450000	0.000030
452000	0.000023
454000	0.000022
456000	0.000033
458000	0.000025
460000	0.000020
462000	0.000020
464000	0.000026
466000	0.000035
468000	0.000028
470000	0.000020
472000	0.000030
474000	0.000025
476000	0.000023
478000	0.000024
480000	0.000025
482000	0.000026
484000	0.000029
486000	0.000023
488000	0.000023
490000	0.000022
492000	0.000031
494000	0.000028
496000	0.000029
498000	0.000020


==> data/workload/churn/aqf4.csv <==
queries	fprate
40000	0.000044
60000	0.000045
80000	0.000038
100000	0.000038
120000	0.000036
140000	0.000028
160000	0.000029
180000	0.000032
200000	0.000027
220000	0.000029
240000	0.000029
260000	0.000028
280000	0.000027
300000	0.000037
320000	0.000030
340000	0.000030
360000	0.000029
380000	0.000026
400000	0.000030
420000	0.000027
440000	0.000026
460000	0.000022
480000	0.000023
500000	0.000023
520000	0.000023
540000	0.000020
560000	0.000020
580000	0.000022
600000	0.000155
620000	0.000043
640000	0.000025
660000	0.000022
680000	0.000023
700000	0.000024
720000	0.000024
740000	0.000031
760000	0.000028
780000	0.000021
800000	0.000025
820000	0.000021
840000	0.000019
860000	0.000021
880000	0.000017
900000	0.000027
920000	0.000029
940000	0.000023
960000	0.000021
980000	0.000020
1000000	0.000021
1020000	0.000026
1040000	0.000021
1060000	0.000020
1080000	0.000023
1100000	0.000019
1120000	0.000016
1140000	0.000019
1160000	0.000020
1180000	0.000016
1200000	0.000031
1220000	0.000024
1240000	0.000022
1260000	0.000023
1280000	0.000019
1300000	0.000017
1320000	0.000018
1340000	0.000016
1360000	0.000017
1380000	0.000017
1400000	0.000014
1420000	0.000019
1440000	0.000019
1460000	0.000015
1480000	0.000018
1500000	0.000026
1520000	0.000023
1540000	0.000020
1560000	0.000023
1580000	0.000021
1600000	0.000025
1620000	0.000022
1640000	0.000022
1660000	0.000021
1680000	0.000019
1700000	0.000021
1720000	0.000021
1740000	0.000016
1760000	0.000020
1780000	0.000022
1800000	0.000033
1820000	0.000024
1840000	0.000021
1860000	0.000023
1880000	0.000022
1900000	0.000021
1920000	0.000021
1940000	0.000018
1960000	0.000021
1980000	0.000018
2000000	0.000018
2020000	0.000015
2040000	0.000023
2060000	0.000019
2080000	0.000018
2100000	0.000021
2120000	0.000023
2140000	0.000019
2160000	0.000023
2180000	0.000026
2200000	0.000022
2220000	0.000023
2240000	0.000021
2260000	0.000025
2280000	0.000021
2300000	0.000023
2320000	0.000017
2340000	0.000020
2360000	0.000021
2380000	0.000016
2400000	0.000029
2420000	0.000030
2440000	0.000027
2460000	0.000025
2480000	0.000027
2500000	0.000028
2520000	0.000017
2540000	0.000023
2560000	0.000022
2580000	0.000020
2600000	0.000021
2620000	0.000022
2640000	0.000020
2660000	0.000026
2680000	0.000022
2700000	0.000111
2720000	0.000036
2740000	0.000022
2760000	0.000021
2780000	0.000026
2800000	0.000024
2820000	0.000023
2840000	0.000023
2860000	0.000020
2880000	0.000025
2900000	0.000022
2920000	0.000020
2940000	0.000023
2960000	0.000020
2980000	0.000015


==> data/workload/churn/aqf5.csv <==
queries	fprate
0	0.000460
20000	0.000065
40000	0.000056
60000	0.000051
80000	0.000037
100000	0.000036
120000	0.000039
140000	0.000036
160000	0.000034
180000	0.000032
200000	0.000025
220000	0.000030
240000	0.000027
260000	0.000028
280000	0.000027
300000	0.001093
320000	0.000028
340000	0.000027
360000	0.000023
380000	0.000026
400000	0.000023
420000	0.000025
440000	0.000021
460000	0.000021
480000	0.000021
500000	0.000019
520000	0.000021
540000	0.000019
560000	0.000019
580000	0.000015
600000	0.000154
620000	0.000020
640000	0.000019
660000	0.000021
680000	0.000020
700000	0.000021
720000	0.000017
740000	0.000016
760000	0.000019
780000	0.000018
800000	0.000020
820000	0.000022
840000	0.000019
860000	0.000019
880000	0.000019
900000	0.000415
920000	0.000024
940000	0.000022
960000	0.000023
980000	0.000025
1000000	0.000025
1020000	0.000018
1040000	0.000022
1060000	0.000017
1080000	0.000020
1100000	0.000015
1120000	0.000015
1140000	0.000016
1160000	0.000016
1180000	0.000012
1200000	0.000051
1220000	0.000027
1240000	0.000019
1260000	0.000014
1280000	0.000020
1300000	0.000020
1320000	0.000015
1340000	0.000016
1360000	0.000013
1380000	0.000015
1400000	0.000019
1420000	0.000016
1440000	0.000015
1460000	0.000015
1480000	0.000015
1500000	0.000039
1520000	0.000022
1540000	0.000015
1560000	0.000018
1580000	0.000016
1600000	0.000018
1620000	0.000014
1640000	0.000017
1660000	0.000015
1680000	0.000014
1700000	0.000019
1720000	0.000017
1740000	0.000018
1760000	0.000018
1780000	0.000016
1800000	0.000041
1820000	0.000022
1840000	0.000024
1860000	0.000019
1880000	0.000021
1900000	0.000020
1920000	0.000023
1940000	0.000019
1960000	0.000019
1980000	0.000021
2000000	0.000017
2020000	0.000018
2040000	0.000017
2060000	0.000016
2080000	0.000018
2100000	0.000049
2120000	0.000040
2140000	0.000029
2160000	0.000030
2180000	0.000022
2200000	0.000020
2220000	0.000021
2240000	0.000019
2260000	0.000019
2280000	0.000014
2300000	0.000017
2320000	0.000017
2340000	0.000016
2360000	0.000014
2380000	0.000019
2400000	0.000055
2420000	0.000025
2440000	0.000022
2460000	0.000020
2480000	0.000020
2500000	0.000021
2520000	0.000019
2540000	0.000022
2560000	0.000019
2580000	0.000022
2600000	0.000017
2620000	0.000020
2640000	0.000017
2660000	0.000022
2680000	0.000019
2700000	0.000031
2720000	0.000024
2740000	0.000024
2760000	0.000024
2780000	0.000024
2800000	0.000025
2820000	0.000027
2840000	0.000015
2860000	0.000016
2880000	0.000021
2900000	0.000021
2920000	0.000016
2940000	0.000019
2960000	0.000014
2980000	0.000015


==> data/workload/churn/aqf5noadapt.csv <==
queries	fprate
0	0.000451
20000	0.000443
40000	0.000438
60000	0.000456
80000	0.000440
100000	0.000437
120000	0.000444
140000	0.000464
160000	0.000452
180000	0.000450
200000	0.000447
220000	0.000449
240000	0.000441
260000	0.000443
280000	0.000437
300000	0.000495
320000	0.000490
340000	0.000468
360000	0.000458
380000	0.000482
400000	0.000463
420000	0.000488
440000	0.000471
460000	0.000483
480000	0.000464
500000	0.000469
520000	0.000457
540000	0.000458
560000	0.000462
580000	0.000461
600000	0.000511
620000	0.000492
640000	0.000485
660000	0.000494
680000	0.000488
700000	0.000500
720000	0.000482
740000	0.000479
760000	0.000493
780000	0.000495
800000	0.000483
820000	0.000499
840000	0.000501
860000	0.000489
880000	0.000482
900000	0.000892
920000	0.000890
940000	0.000901
960000	0.000890
980000	0.000883
1000000	0.000886
1020000	0.000901
1040000	0.000882
1060000	0.000882
1080000	0.000897
1100000	0.000866
1120000	0.000872
1140000	0.000907
1160000	0.000897
1180000	0.000897
1200000	0.000795
1220000	0.000772
1240000	0.000780
1260000	0.000794
1280000	0.000782
1300000	0.000791
1320000	0.000795
1340000	0.000773
1360000	0.000803
1380000	0.000798
1400000	0.000767
1420000	0.000803
1440000	0.000813
1460000	0.000810
1480000	0.000803
1500000	0.000383
1520000	0.000373
1540000	0.000376
1560000	0.000371
1580000	0.000379
1600000	0.000376
1620000	0.000371
1640000	0.000368
1660000	0.000366
1680000	0.000372
1700000	0.000379
1720000	0.000368
1740000	0.000376
1760000	0.000372
1780000	0.000373
1800000	0.000102
1820000	0.000103
1840000	0.000099
1860000	0.000100
1880000	0.000102
1900000	0.000098
1920000	0.000098
1940000	0.000096
1960000	0.000105
1980000	0.000105
2000000	0.000100
2020000	0.000092
2040000	0.000095
2060000	0.000095
2080000	0.000098
2100000	0.000124
2120000	0.000129
2140000	0.000131
2160000	0.000120
2180000	0.000118
2200000	0.000119
2220000	0.000128
2240000	0.000126
2260000	0.000131
2280000	0.000132
2300000	0.000127
2320000	0.000126
2340000	0.000127
2360000	0.000124
2380000	0.000134
2400000	0.000127
2420000	0.000127
2440000	0.000128
2460000	0.000133
2480000	0.000139
2500000	0.000130
2520000	0.000127
2540000	0.000126
2560000	0.000125
2580000	0.000131
2600000	0.000135
2620000	0.000134
2640000	0.000138
2660000	0.000135
2680000	0.000130
2700000	0.000080
2720000	0.000087
2740000	0.000086
2760000	0.000093
2780000	0.000084
2800000	0.000089
2820000	0.000087
2840000	0.000090
2860000	0.000090
2880000	0.000088
2900000	0.000099
2920000	0.000091
2940000	0.000086
2960000	0.000087
2980000	0.000088


==> data/workload/shalla/acf-averaged.csv <==
queries	fprate
100000	0.002115
200000	0.002089
300000	0.002037
400000	0.001974
500000	0.001915
600000	0.001847
700000	0.001821
800000	0.001791
900000	0.001763
1000000	0.001739
1100000	0.001710
1200000	0.001679
1300000	0.001649
1400000	0.001627
1500000	0.001596
1600000	0.001574
1700000	0.001553
1800000	0.001526
1900000	0.001500
2000000	0.001479
2100000	0.001461
2200000	0.001438
2300000	0.001419
2400000	0.001396
2500000	0.001378
2600000	0.001357
2700000	0.001340
2800000	0.001320
2900000 0.001301


==> data/workload/shalla/acf.csv <==
queries	fprate
20000	0.002325
40000	0.002088
60000	0.001975
80000	0.002056
100000	0.002130
120000	0.002100
140000	0.002115
160000	0.002094
180000	0.002084
200000	0.002053
220000	0.002053
240000	0.002044
260000	0.002039
280000	0.002045
300000	0.002005
320000	0.001989
340000	0.001991
360000	0.001982
380000	0.001965
400000	0.001945
420000	0.001940
440000	0.001937
460000	0.001918
480000	0.001899
500000	0.001881
520000	0.001869
540000	0.001849
560000	0.001847
580000	0.001836
600000	0.001834
620000	0.001827
640000	0.001831
660000	0.001824
680000	0.001815
700000	0.001810
720000	0.001811
740000	0.001794
760000	0.001790
780000	0.001782
800000	0.001778
820000	0.001776
840000	0.001767
860000	0.001762
880000	0.001758
900000	0.001752
920000	0.001749
940000	0.001748
960000	0.001741
980000	0.001733
1000000	0.001725
1020000	0.001723
1040000	0.001716
1060000	0.001709
1080000	0.001703
1100000	0.001699
1120000	0.001694
1140000	0.001687
1160000	0.001678
1180000	0.001671
1200000	0.001663
1220000	0.001660
1240000	0.001654
1260000	0.001648
1280000	0.001643
1300000	0.001638
1320000	0.001635
1340000	0.001630
1360000	0.001628
1380000	0.001624
1400000	0.001617
1420000	0.001612
1440000	0.001605
1460000	0.001596
1480000	0.001586
1500000	0.001583
1520000	0.001582
1540000	0.001576
1560000	0.001574
1580000	0.001571
1600000	0.001566
1620000	0.001562
1640000	0.001558
1660000	0.001556
1680000	0.001547
1700000	0.001543
1720000	0.001537
1740000	0.001530
1760000	0.001526
1780000	0.001522
1800000	0.001517
1820000	0.001510
1840000	0.001505
1860000	0.001499
1880000	0.001495
1900000	0.001491
1920000	0.001490
1940000	0.001481
1960000	0.001479
1980000	0.001474
2000000	0.001473
2020000	0.001467
2040000	0.001464
2060000	0.001461
2080000	0.001457
2100000	0.001455
2120000	0.001448
2140000	0.001440
2160000	0.001436
2180000	0.001435
2200000	0.001432
2220000	0.001428
2240000	0.001422
2260000	0.001419
2280000	0.001414
2300000	0.001410
2320000	0.001405
2340000	0.001400
2360000	0.001396
2380000	0.001391
2400000	0.001389
2420000	0.001387
2440000	0.001383
2460000	0.001378
2480000	0.001373
2500000	0.001369
2520000	0.001365
2540000	0.001360
2560000	0.001357
2580000	0.001353
2600000	0.001349
2620000	0.001348
2640000	0.001344
2660000	0.001339
2680000	0.001336
2700000	0.001331
2720000	0.001327
2740000	0.001324
2760000	0.001319
2780000	0.001316
2800000	0.001313
2820000	0.001309
2840000	0.001305
2860000	0.001302
2880000	0.001299


==> data/workload/shalla/acfback.csv <==
queries	fprate
0	0.001776
20000	0.001748
40000	0.001725
60000	0.001680
80000	0.001711
100000	0.001700
120000	0.001676
140000	0.001652
160000	0.001668
180000	0.001658
200000	0.001631
220000	0.001640
240000	0.001624
260000	0.001601
280000	0.001586
300000	0.001595
320000	0.001554
340000	0.001556
360000	0.001576
380000	0.001543
400000	0.001529
420000	0.001511
440000	0.001514
460000	0.001502
480000	0.001464
500000	0.001495
520000	0.001475
540000	0.001483
560000	0.001450
580000	0.001457
600000	0.001407
620000	0.001413
640000	0.001420
660000	0.001422
680000	0.001374
700000	0.001384
720000	0.001384
740000	0.001322
760000	0.001332
780000	0.001345
800000	0.001330
820000	0.001322
840000	0.001294
860000	0.001313
880000	0.001282
900000	0.001291
920000	0.001286
940000	0.001266
960000	0.001247
980000	0.001232
1000000	0.001250
1020000	0.001256
1040000	0.001244
1060000	0.001209
1080000	0.001231
1100000	0.001192
1120000	0.001182
1140000	0.001202
1160000	0.001169
1180000	0.001153
1200000	0.001175
1220000	0.001178
1240000	0.001150
1260000	0.001106
1280000	0.001140
1300000	0.001133
1320000	0.001129
1340000	0.001116
1360000	0.001105
1380000	0.001101
1400000	0.001095
1420000	0.001064
1440000	0.001072
1460000	0.001069
1480000	0.001050
1500000	0.001082
1520000	0.001050
1540000	0.001055
1560000	0.001022
1580000	0.001020
1600000	0.001022
1620000	0.001012
1640000	0.001007
1660000	0.000996
1680000	0.001010
1700000	0.000996
1720000	0.000953
1740000	0.000987
1760000	0.000967
1780000	0.000932
1800000	0.000929
1820000	0.000941
1840000	0.000949
1860000	0.000959
1880000	0.000903
1900000	0.000925
1920000	0.000890
1940000	0.000898
1960000	0.000892
1980000	0.000919
2000000	0.000877
2020000	0.000856
2040000	0.000878
2060000	0.000855
2080000	0.000867
2100000	0.000848
2120000	0.000854
2140000	0.000839
2160000	0.000833
2180000	0.000840
2200000	0.000826
2220000	0.000808
2240000	0.000818
2260000	0.000804
2280000	0.000794
2300000	0.000774
2320000	0.000811
2340000	0.000792
2360000	0.000807
2380000	0.000780
2400000	0.000745
2420000	0.000768
2440000	0.000763
2460000	0.000758
2480000	0.000757
2500000	0.000744
2520000	0.000745
2540000	0.000745
2560000	0.000720
2580000	0.000741
2600000	0.000732
2620000	0.000724
2640000	0.000720
2660000	0.000742
2680000	0.000708
2700000	0.000703
2720000	0.000716
2740000	0.000685
2760000	0.000682
2780000	0.000680
2800000	0.000673
2820000	0.000683
2840000	0.000672
2860000	0.000695
2880000	0.000696
2900000	0.000679
2920000	0.000673
2940000	0.000649
2960000	0.000662
2980000	0.000648


==> data/workload/shalla/acfsim.csv <==
queries	fprate	space
20000	0.001770	0.000000
40000	0.001700	0.000000
60000	0.001707	0.000000
80000	0.001685	0.000000
100000	0.001718	0.000000
120000	0.001745	0.000000
140000	0.001741	0.000000
160000	0.001729	0.000000
180000	0.001718	0.000000
200000	0.001703	0.000000
220000	0.001704	0.000000
240000	0.001675	0.000000
260000	0.001663	0.000000
280000	0.001652	0.000000
300000	0.001635	0.000000
320000	0.001632	0.000000
340000	0.001635	0.000000
360000	0.001639	0.000000
380000	0.001634	0.000000
400000	0.001629	0.000000
420000	0.001618	0.000000
440000	0.001620	0.000000
460000	0.001617	0.000000
480000	0.001608	0.000000
500000	0.001596	0.000000
520000	0.001594	0.000000
540000	0.001592	0.000000
560000	0.001581	0.000000
580000	0.001578	0.000000
600000	0.001570	0.000000
620000	0.001573	0.000000
640000	0.001570	0.000000
660000	0.001568	0.000000
680000	0.001565	0.000000
700000	0.001557	0.000000
720000	0.001551	0.000000
740000	0.001546	0.000000
760000	0.001539	0.000000
780000	0.001527	0.000000
800000	0.001528	0.000000
820000	0.001527	0.000000
840000	0.001526	0.000000
860000	0.001519	0.000000
880000	0.001511	0.000000
900000	0.001507	0.000000
920000	0.001502	0.000000
940000	0.001499	0.000000
960000	0.001497	0.000000
980000	0.001494	0.000000
1000000	0.001493	0.000000
1020000	0.001487	0.000000
1040000	0.001482	0.000000
1060000	0.001476	0.000000
1080000	0.001471	0.000000
1100000	0.001470	0.000000
1120000	0.001468	0.000000
1140000	0.001462	0.000000
1160000	0.001461	0.000000
1180000	0.001452	0.000000
1200000	0.001448	0.000000
1220000	0.001443	0.000000
1240000	0.001441	0.000000
1260000	0.001436	0.000000
1280000	0.001430	0.000000
1300000	0.001426	0.000000
1320000	0.001418	0.000000
1340000	0.001413	0.000000
1360000	0.001410	0.000000
1380000	0.001407	0.000000
1400000	0.001405	0.000000
1420000	0.001403	0.000000
1440000	0.001396	0.000000
1460000	0.001391	0.000000
1480000	0.001388	0.000000
1500000	0.001386	0.000000
1520000	0.001379	0.000000
1540000	0.001372	0.000000
1560000	0.001367	0.000000
1580000	0.001362	0.000000
1600000	0.001357	0.000000
1620000	0.001351	0.000000
1640000	0.001347	0.000000
1660000	0.001344	0.000000
1680000	0.001339	0.000000
1700000	0.001334	0.000000
1720000	0.001330	0.000000
1740000	0.001325	0.000000
1760000	0.001323	0.000000
1780000	0.001319	0.000000
1800000	0.001316	0.000000
1820000	0.001312	0.000000
1840000	0.001309	0.000000
1860000	0.001303	0.000000
1880000	0.001300	0.000000
1900000	0.001295	0.000000
1920000	0.001293	0.000000
1940000	0.001291	0.000000
1960000	0.001287	0.000000
1980000	0.001284	0.000000
2000000	0.001281	0.000000
2020000	0.001278	0.000000
2040000	0.001275	0.000000
2060000	0.001272	0.000000
2080000	0.001269	0.000000
2100000	0.001265	0.000000
2120000	0.001261	0.000000
2140000	0.001256	0.000000
2160000	0.001253	0.000000
2180000	0.001250	0.000000
2200000	0.001246	0.000000
2220000	0.001244	0.000000
2240000	0.001239	0.000000
2260000	0.001236	0.000000
2280000	0.001233	0.000000
2300000	0.001229	0.000000
2320000	0.001226	0.000000
2340000	0.001223	0.000000
2360000	0.001219	0.000000
2380000	0.001215	0.000000
2400000	0.001211	0.000000
2420000	0.001207	0.000000
2440000	0.001205	0.000000
2460000	0.001202	0.000000
2480000	0.001197	0.000000
2500000	0.001193	0.000000
2520000	0.001190	0.000000
2540000	0.001186	0.000000
2560000	0.001183	0.000000
2580000	0.001180	0.000000
2600000	0.001176	0.000000
2620000	0.001173	0.000000
2640000	0.001170	0.000000
2660000	0.001167	0.000000
2680000	0.001163	0.000000
2700000	0.001159	0.000000
2720000	0.001155	0.000000
2740000	0.001152	0.000000
2760000	0.001149	0.000000
2780000	0.001146	0.000000
2800000	0.001142	0.000000
2820000	0.001139	0.000000
2840000	0.001135	0.000000
2860000	0.001132	0.000000
2880000	0.001128	0.000000
2900000	0.001125	0.000000
2920000	0.001122	0.000000
2940000	0.001119	0.000000
2960000	0.001115	0.000000
2980000	0.001113	0.000000


==> data/workload/shalla/aqf-averaged.csv <==
queries	fprate
100000	0.001741
200000	0.001669
300000	0.001642
400000	0.001639
500000	0.001614
600000	0.001589
700000	0.001559
800000	0.001539
900000	0.001517
1000000	0.001487
1100000	0.001460
1200000	0.001433
1300000	0.001414
1400000	0.001393
1500000	0.001371
1600000	0.001349
1700000	0.001328
1800000	0.001310
1900000	0.001289
2000000	0.001266
2100000	0.001244
2200000	0.001224
2300000	0.001207
2400000	0.001188
2500000	0.001170
2600000	0.001156
2700000	0.001139
2800000	0.001123
2900000	0.001106
2980000	0.001091


==> data/workload/shalla/aqf.csv <==
queries	fprate	space
20000	0.001850	0.000353
40000	0.001800	0.000687
60000	0.001737	0.000995
80000	0.001660	0.001270
100000	0.001658	0.001585
120000	0.001703	0.001953
140000	0.001676	0.002242
160000	0.001658	0.002534
180000	0.001656	0.002847
200000	0.001650	0.003153
220000	0.001640	0.003447
240000	0.001633	0.003746
260000	0.001640	0.004077
280000	0.001648	0.004411
300000	0.001647	0.004724
320000	0.001641	0.005024
340000	0.001636	0.005326
360000	0.001643	0.005660
380000	0.001638	0.005956
400000	0.001638	0.006271
420000	0.001630	0.006550
440000	0.001619	0.006815
460000	0.001619	0.007126
480000	0.001608	0.007388
500000	0.001594	0.007626
520000	0.001596	0.007942
540000	0.001598	0.008255
560000	0.001593	0.008532
580000	0.001584	0.008791
600000	0.001575	0.009039
620000	0.001566	0.009292
640000	0.001561	0.009559
660000	0.001557	0.009830
680000	0.001557	0.010130
700000	0.001553	0.010397
720000	0.001548	0.010661
740000	0.001542	0.010917
760000	0.001538	0.011182
780000	0.001536	0.011459
800000	0.001531	0.011715
820000	0.001527	0.011982
840000	0.001523	0.012238
860000	0.001518	0.012492
880000	0.001512	0.012727
900000	0.001506	0.012969
920000	0.001500	0.013202
940000	0.001493	0.013420
960000	0.001486	0.013647
980000	0.001480	0.013872
1000000	0.001476	0.014119
1020000	0.001469	0.014333
1040000	0.001466	0.014579
1060000	0.001462	0.014825
1080000	0.001454	0.015016
1100000	0.001449	0.015247
1120000	0.001444	0.015473
1140000	0.001439	0.015686
1160000	0.001432	0.015887
1180000	0.001428	0.016122
1200000	0.001424	0.016345
1220000	0.001419	0.016557
1240000	0.001420	0.016840
1260000	0.001416	0.017071
1280000	0.001409	0.017248
1300000	0.001405	0.017478
1320000	0.001401	0.017686
1340000	0.001398	0.017917
1360000	0.001392	0.018106
1380000	0.001388	0.018325
1400000	0.001386	0.018562
1420000	0.001381	0.018766
1440000	0.001374	0.018931
1460000	0.001370	0.019141
1480000	0.001366	0.019351
1500000	0.001363	0.019568
1520000	0.001358	0.019756
1540000	0.001353	0.019933
1560000	0.001348	0.020120
1580000	0.001344	0.020313
1600000	0.001340	0.020517
1620000	0.001335	0.020701
1640000	0.001332	0.020903
1660000	0.001327	0.021069
1680000	0.001326	0.021314
1700000	0.001322	0.021497
1720000	0.001318	0.021696
1740000	0.001314	0.021879
1760000	0.001310	0.022058
1780000	0.001306	0.022246
1800000	0.001300	0.022400
1820000	0.001297	0.022591
1840000	0.001293	0.022767
1860000	0.001289	0.022935
1880000	0.001284	0.023101
1900000	0.001280	0.023265
1920000	0.001275	0.023427
1940000	0.001272	0.023622
1960000	0.001267	0.023769
1980000	0.001262	0.023901
2000000	0.001256	0.024033
2020000	0.001251	0.024186
2040000	0.001248	0.024352
2060000	0.001243	0.024506
2080000	0.001240	0.024686
2100000	0.001236	0.024831
2120000	0.001231	0.024972
2140000	0.001228	0.025138
2160000	0.001224	0.025289
2180000	0.001221	0.025461
2200000	0.001217	0.025614
2220000	0.001215	0.025807
2240000	0.001210	0.025935
2260000	0.001208	0.026112
2280000	0.001204	0.026267
2300000	0.001198	0.026372
2320000	0.001195	0.026536
2340000	0.001192	0.026677
2360000	0.001188	0.026824
2380000	0.001184	0.026964
2400000	0.001181	0.027126
2420000	0.001176	0.027239
2440000	0.001173	0.027384
2460000	0.001170	0.027533
2480000	0.001167	0.027699
2500000	0.001165	0.027865
2520000	0.001162	0.028014
2540000	0.001159	0.028171
2560000	0.001155	0.028306
2580000	0.001152	0.028446
2600000	0.001150	0.028604
2620000	0.001145	0.028717
2640000	0.001142	0.028850
2660000	0.001139	0.028982
2680000	0.001135	0.029106
2700000	0.001132	0.029253
2720000	0.001129	0.029383
2740000	0.001127	0.029544
2760000	0.001124	0.029681
2780000	0.001120	0.029803
2800000	0.001116	0.029912
2820000	0.001113	0.030036
2840000	0.001109	0.030139
2860000	0.001106	0.030271
2880000	0.001103	0.030410
2900000	0.001101	0.030542
2920000	0.001096	0.030626
2940000	0.001093	0.030750
2960000	0.001089	0.030857
2980000	0.001087	0.030995


==> data/workload/shalla/tqf-averaged.csv <==
queries	fprate
100000	0.001761
200000	0.001713
300000	0.001685
400000	0.001655
500000	0.001619
600000	0.001582
700000	0.001556
800000	0.001541
900000	0.001520
1000000	0.001495
1100000	0.001473
1200000	0.001453
1300000	0.001435
1400000	0.001410
1500000	0.001388
1600000	0.001370
1700000	0.001347
1800000	0.001327
1900000	0.001306
2000000	0.001286
2100000	0.001266
2200000	0.001246
2300000	0.001226
2400000	0.001209
2500000	0.001190
2600000	0.001173
2700000	0.001156
2800000	0.001140
2900000	0.001124
2980000	0.001110


==> data/workload/shalla/tqf.csv <==
queries	fprate	space
20000	0.001720	0.000000
40000	0.001750	0.000000
60000	0.001793	0.000000
80000	0.001757	0.000000
100000	0.001784	0.000000
120000	0.001738	0.000000
140000	0.001717	0.000000
160000	0.001715	0.000000
180000	0.001701	0.000000
200000	0.001695	0.000000
220000	0.001686	0.000000
240000	0.001689	0.000000
260000	0.001683	0.000000
280000	0.001686	0.000000
300000	0.001683	0.000000
320000	0.001672	0.000000
340000	0.001674	0.000000
360000	0.001655	0.000000
380000	0.001642	0.000000
400000	0.001633	0.000000
420000	0.001630	0.000000
440000	0.001627	0.000000
460000	0.001618	0.000000
480000	0.001618	0.000000
500000	0.001601	0.000000
520000	0.001592	0.000000
540000	0.001588	0.000000
560000	0.001584	0.000000
580000	0.001577	0.000000
600000	0.001571	0.000000
620000	0.001565	0.000000
640000	0.001559	0.000000
660000	0.001557	0.000000
680000	0.001551	0.000000
700000	0.001549	0.000000
720000	0.001549	0.000000
740000	0.001546	0.000000
760000	0.001543	0.000000
780000	0.001537	0.000000
800000	0.001532	0.000000
820000	0.001530	0.000000
840000	0.001524	0.000000
860000	0.001520	0.000000
880000	0.001513	0.000000
900000	0.001512	0.000000
920000	0.001505	0.000000
940000	0.001501	0.000000
960000	0.001495	0.000000
980000	0.001490	0.000000
1000000	0.001486	0.000000
1020000	0.001481	0.000000
1040000	0.001476	0.000000
1060000	0.001475	0.000000
1080000	0.001470	0.000000
1100000	0.001463	0.000000
1120000	0.001458	0.000000
1140000	0.001456	0.000000
1160000	0.001456	0.000000
1180000	0.001449	0.000000
1200000	0.001446	0.000000
1220000	0.001443	0.000000
1240000	0.001439	0.000000
1260000	0.001437	0.000000
1280000	0.001430	0.000000
1300000	0.001424	0.000000
1320000	0.001418	0.000000
1340000	0.001415	0.000000
1360000	0.001410	0.000000
1380000	0.001405	0.000000
1400000	0.001400	0.000000
1420000	0.001398	0.000000
1440000	0.001391	0.000000
1460000	0.001388	0.000000
1480000	0.001384	0.000000
1500000	0.001381	0.000000
1520000	0.001377	0.000000
1540000	0.001373	0.000000
1560000	0.001370	0.000000
1580000	0.001367	0.000000
1600000	0.001362	0.000000
1620000	0.001356	0.000000
1640000	0.001351	0.000000
1660000	0.001348	0.000000
1680000	0.001343	0.000000
1700000	0.001338	0.000000
1720000	0.001334	0.000000
1740000	0.001331	0.000000
1760000	0.001327	0.000000
1780000	0.001322	0.000000
1800000	0.001319	0.000000
1820000	0.001314	0.000000
1840000	0.001309	0.000000
1860000	0.001306	0.000000
1880000	0.001302	0.000000
1900000	0.001299	0.000000
1920000	0.001295	0.000000
1940000	0.001291	0.000000
1960000	0.001287	0.000000
1980000	0.001282	0.000000
2000000	0.001277	0.000000
2020000	0.001273	0.000000
2040000	0.001270	0.000000
2060000	0.001266	0.000000
2080000	0.001262	0.000000
2100000	0.001257	0.000000
2120000	0.001254	0.000000
2140000	0.001250	0.000000
2160000	0.001245	0.000000
2180000	0.001242	0.000000
2200000	0.001238	0.000000
2220000	0.001234	0.000000
2240000	0.001229	0.000000
2260000	0.001226	0.000000
2280000	0.001223	0.000000
2300000	0.001220	0.000000
2320000	0.001217	0.000000
2340000	0.001213	0.000000
2360000	0.001208	0.000000
2380000	0.001205	0.000000
2400000	0.001202	0.000000
2420000	0.001198	0.000000
2440000	0.001194	0.000000
2460000	0.001189	0.000000
2480000	0.001185	0.000000
2500000	0.001182	0.000000
2520000	0.001179	0.000000
2540000	0.001176	0.000000
2560000	0.001173	0.000000
2580000	0.001169	0.000000
2600000	0.001166	0.000000
2620000	0.001162	0.000000
2640000	0.001159	0.000000
2660000	0.001156	0.000000
2680000	0.001153	0.000000
2700000	0.001150	0.000000
2720000	0.001148	0.000000
2740000	0.001144	0.000000
2760000	0.001140	0.000000
2780000	0.001136	0.000000
2800000	0.001134	0.000000
2820000	0.001130	0.000000
2840000	0.001126	0.000000
2860000	0.001123	0.000000
2880000	0.001121	0.000000
2900000	0.001118	0.000000
2920000	0.001115	0.000000
2940000	0.001111	0.000000
2960000	0.001108	0.000000
2980000	0.001104	0.000000


==> data/workload/zipfian/acf-averaged.csv <==
queries	fprate
80000	0.000104
180000	0.000030
280000	0.000028
380000	0.000024
480000	0.000022
580000	0.000020
680000	0.000020
780000	0.000020
880000	0.000020
980000	0.000019
1080000	0.000018
1180000	0.000017
1280000	0.000018
1380000	0.000017
1480000	0.000016
1580000	0.000015
1680000	0.000014
1780000	0.000014
1880000	0.000014
1980000	0.000013
2080000	0.000014
2180000	0.000014
2280000	0.000013
2380000	0.000013
2480000	0.000013
2580000	0.000012
2680000	0.000013
2780000	0.000012
2880000	0.000011
2980000	0.000013


==> data/workload/zipfian/acf.csv <==
queries	fprate
0	0.000364
20000	0.000046
40000	0.000043
60000	0.000035
80000	0.000031
100000	0.000031
120000	0.000033
140000	0.000028
160000	0.000026
180000	0.000030
200000	0.000027
220000	0.000025
240000	0.000029
260000	0.000029
280000	0.000031
300000	0.000026
320000	0.000024
340000	0.000023
360000	0.000023
380000	0.000025
400000	0.000024
420000	0.000023
440000	0.000025
460000	0.000021
480000	0.000019
500000	0.000019
520000	0.000025
540000	0.000022
560000	0.000017
580000	0.000018
600000	0.000023
620000	0.000016
640000	0.000020
660000	0.000020
680000	0.000020
700000	0.000022
720000	0.000020
740000	0.000019
760000	0.000020
780000	0.000017
800000	0.000023
820000	0.000020
840000	0.000017
860000	0.000020
880000	0.000021
900000	0.000020
920000	0.000019
940000	0.000019
960000	0.000021
980000	0.000018
1000000	0.000020
1020000	0.000016
1040000	0.000014
1060000	0.000019
1080000	0.000020
1100000	0.000018
1120000	0.000018
1140000	0.000017
1160000	0.000017
1180000	0.000016
1200000	0.000018
1220000	0.000018
1240000	0.000018
1260000	0.000016
1280000	0.000018
1300000	0.000019
1320000	0.000018
1340000	0.000014
1360000	0.000016
1380000	0.000016
1400000	0.000015
1420000	0.000018
1440000	0.000018
1460000	0.000015
1480000	0.000015
1500000	0.000016
1520000	0.000015
1540000	0.000015
1560000	0.000013
1580000	0.000015
1600000	0.000010
1620000	0.000014
1640000	0.000017
1660000	0.000014
1680000	0.000013
1700000	0.000013
1720000	0.000015
1740000	0.000014
1760000	0.000015
1780000	0.000015
1800000	0.000013
1820000	0.000012
1840000	0.000015
1860000	0.000015
1880000	0.000013
1900000	0.000008
1920000	0.000014
1940000	0.000015
1960000	0.000013
1980000	0.000015
2000000	0.000015
2020000	0.000013
2040000	0.000014
2060000	0.000015
2080000	0.000013
2100000	0.000016
2120000	0.000013
2140000	0.000013
2160000	0.000013
2180000	0.000015
2200000	0.000012
2220000	0.000012
2240000	0.000013
2260000	0.000013
2280000	0.000014
2300000	0.000014
2320000	0.000011
2340000	0.000012
2360000	0.000014
2380000	0.000012
2400000	0.000012
2420000	0.000014
2440000	0.000012
2460000	0.000014
2480000	0.000014
2500000	0.000016
2520000	0.000009
2540000	0.000012
2560000	0.000013
2580000	0.000012
2600000	0.000011
2620000	0.000013
2640000	0.000013
2660000	0.000014
2680000	0.000012
2700000	0.000010
2720000	0.000013
2740000	0.000012
2760000	0.000015
2780000	0.000011
2800000	0.000012
2820000	0.000011
2840000	0.000012
2860000	0.000009
2880000	0.000013
2900000	0.000013
2920000	0.000013
2940000	0.000013
2960000	0.000014
2980000	0.000013


==> data/workload/zipfian/acfsim.csv <==
queries	fprate	space
0	0.000089	0.000000
20000	0.000063	0.000000
40000	0.000046	0.000000
60000	0.000048	0.000000
80000	0.000036	0.000000
100000	0.000032	0.000000
120000	0.000029	0.000000
140000	0.000026	0.000000
160000	0.000029	0.000000
180000	0.000029	0.000000
200000	0.000026	0.000000
220000	0.000023	0.000000
240000	0.000027	0.000000
260000	0.000023	0.000000
280000	0.000025	0.000000
300000	0.000027	0.000000
320000	0.000026	0.000000
340000	0.000029	0.000000
360000	0.000025	0.000000
380000	0.000024	0.000000
400000	0.000028	0.000000
420000	0.000022	0.000000
440000	0.000026	0.000000
460000	0.000024	0.000000
480000	0.000026	0.000000
500000	0.000024	0.000000
520000	0.000022	0.000000
540000	0.000027	0.000000
560000	0.000023	0.000000
580000	0.000028	0.000000
600000	0.000022	0.000000
620000	0.000025	0.000000
640000	0.000022	0.000000
660000	0.000026	0.000000
680000	0.000019	0.000000
700000	0.000026	0.000000
720000	0.000024	0.000000
740000	0.000021	0.000000
760000	0.000023	0.000000
780000	0.000023	0.000000
800000	0.000025	0.000000
820000	0.000021	0.000000
840000	0.000023	0.000000
860000	0.000024	0.000000
880000	0.000019	0.000000
900000	0.000022	0.000000
920000	0.000020	0.000000
940000	0.000021	0.000000
960000	0.000021	0.000000
980000	0.000019	0.000000
1000000	0.000021	0.000000
1020000	0.000021	0.000000
1040000	0.000021	0.000000
1060000	0.000022	0.000000
1080000	0.000023	0.000000
1100000	0.000019	0.000000
1120000	0.000020	0.000000
1140000	0.000017	0.000000
1160000	0.000023	0.000000
1180000	0.000022	0.000000
1200000	0.000023	0.000000
1220000	0.000022	0.000000
1240000	0.000019	0.000000
1260000	0.000017	0.000000
1280000	0.000022	0.000000
1300000	0.000022	0.000000
1320000	0.000023	0.000000
1340000	0.000022	0.000000
1360000	0.000020	0.000000
1380000	0.000019	0.000000
1400000	0.000019	0.000000
1420000	0.000019	0.000000
1440000	0.000015	0.000000
1460000	0.000019	0.000000
1480000	0.000020	0.000000
1500000	0.000020	0.000000
1520000	0.000018	0.000000
1540000	0.000021	0.000000
1560000	0.000020	0.000000
1580000	0.000021	0.000000
1600000	0.000015	0.000000
1620000	0.000018	0.000000
1640000	0.000018	0.000000
1660000	0.000020	0.000000
1680000	0.000018	0.000000
1700000	0.000015	0.000000
1720000	0.000016	0.000000
1740000	0.000017	0.000000
1760000	0.000018	0.000000
1780000	0.000019	0.000000
1800000	0.000019	0.000000
1820000	0.000017	0.000000
1840000	0.000018	0.000000
1860000	0.000018	0.000000
1880000	0.000017	0.000000
1900000	0.000019	0.000000
1920000	0.000019	0.000000
1940000	0.000017	0.000000
1960000	0.000017	0.000000
1980000	0.000019	0.000000
2000000	0.000017	0.000000
2020000	0.000020	0.000000
2040000	0.000019	0.000000
2060000	0.000015	0.000000
2080000	0.000017	0.000000
2100000	0.000015	0.000000
2120000	0.000017	0.000000
2140000	0.000019	0.000000
2160000	0.000017	0.000000
2180000	0.000016	0.000000
2200000	0.000019	0.000000
2220000	0.000022	0.000000
2240000	0.000020	0.000000
2260000	0.000019	0.000000
2280000	0.000017	0.000000
2300000	0.000022	0.000000
2320000	0.000017	0.000000
2340000	0.000019	0.000000
2360000	0.000012	0.000000
2380000	0.000016	0.000000
2400000	0.000015	0.000000
2420000	0.000016	0.000000
2440000	0.000015	0.000000
2460000	0.000018	0.000000
2480000	0.000020	0.000000
2500000	0.000014	0.000000
2520000	0.000014	0.000000
2540000	0.000019	0.000000
2560000	0.000019	0.000000
2580000	0.000013	0.000000
2600000	0.000017	0.000000
2620000	0.000012	0.000000
2640000	0.000017	0.000000
2660000	0.000014	0.000000
2680000	0.000014	0.000000
2700000	0.000017	0.000000
2720000	0.000017	0.000000
2740000	0.000018	0.000000
2760000	0.000016	0.000000
2780000	0.000018	0.000000
2800000	0.000016	0.000000
2820000	0.000015	0.000000
2840000	0.000016	0.000000
2860000	0.000015	0.000000
2880000	0.000016	0.000000
2900000	0.000016	0.000000
2920000	0.000018	0.000000
2940000	0.000013	0.000000
2960000	0.000017	0.000000
2980000	0.000016	0.000000


==> data/workload/zipfian/aqf-averaged.csv <==
queries	fprate
80000	0.000061
180000	0.000022
280000	0.000021
380000	0.000017
480000	0.000015
580000	0.000014
680000	0.000015
780000	0.000016
880000	0.000014
980000	0.000014
1080000	0.000012
1180000	0.000012
1280000	0.000012
1380000	0.000012
1480000	0.000012
1580000	0.000011
1680000	0.000012
1780000	0.000010
1880000	0.000010
1980000	0.000010
2080000	0.000010
2180000	0.000009
2280000	0.000009
2380000	0.000010
2480000	0.000009
2580000	0.000010
2680000	0.000009
2780000	0.000009
2880000	0.000008
2980000	0.000010


==> data/workload/zipfian/aqf.csv <==
queries	fprate	space
0	0.000192	0
20000	0.000032	0.000017
40000	0.000031	0.000029
60000	0.000026	0.000036
80000	0.000024	0.00004
100000	0.000025	0.000048
120000	0.000026	0.000053
140000	0.000022	0.000057
160000	0.00002	0.000063
180000	0.000019	0.000069
200000	0.000021	0.000076
220000	0.00002	0.000092
240000	0.000023	0.000096
260000	0.000022	0.000097
280000	0.000018	0.000103
300000	0.00002	0.000105
320000	0.000017	0.000111
340000	0.000018	0.000124
360000	0.000017	0.000124
380000	0.000015	0.000128
400000	0.000014	0.000136
420000	0.000015	0.000143
440000	0.000015	0.000151
460000	0.000017	0.000153
480000	0.000016	0.000155
500000	0.000014	0.000157
520000	0.000015	0.000166
540000	0.000013	0.000166
560000	0.000015	0.00017
580000	0.000015	0.000174
600000	0.000014	0.000174
620000	0.000014	0.000178
640000	0.000014	0.000185
660000	0.000017	0.000185
680000	0.000014	0.000187
700000	0.000016	0.000187
720000	0.000016	0.000189
740000	0.000017	0.000195
760000	0.000015	0.000199
780000	0.000015	0.000199
800000	0.000012	0.000206
820000	0.000013	0.00021
840000	0.000016	0.000212
860000	0.000015	0.000214
880000	0.000012	0.000218
900000	0.000016	0.000218
920000	0.000013	0.000222
940000	0.000013	0.000225
960000	0.000015	0.000229
980000	0.000014	0.000233
1000000	0.000011	0.000237
1020000	0.000011	0.000239
1040000	0.000012	0.000239
1060000	0.000013	0.000239
1080000	0.000013	0.000239
1100000	0.000013	0.000241
1120000	0.000012	0.000241
1140000	0.000012	0.000243
1160000	0.00001	0.000245
1180000	0.000012	0.000252
1200000	0.000011	0.000252
1220000	0.000013	0.000258
1240000	0.000011	0.000262
1260000	0.000012	0.000262
1280000	0.000011	0.000264
1300000	0.000011	0.000266
1320000	0.000014	0.000267
1340000	0.00001	0.000267
1360000	0.000014	0.000275
1380000	0.000012	0.000281
1400000	0.000011	0.000281
1420000	0.00001	0.000285
1440000	0.000012	0.000287
1460000	0.000013	0.000292
1480000	0.000013	0.0003
1500000	0.000012	0.000302
1520000	0.000011	0.000302
1540000	0.000011	0.000302
1560000	0.00001	0.000304
1580000	0.000012	0.000304
1600000	0.000011	0.000306
1620000	0.000013	0.00031
1640000	0.000011	0.000315
1660000	0.000011	0.000315
1680000	0.000012	0.000317
1700000	0.000009	0.000323
1720000	0.000009	0.000325
1740000	0.000013	0.000325
1760000	0.00001	0.000325
1780000	0.00001	0.000327
1800000	0.000009	0.000331
1820000	0.000011	0.000334
1840000	0.000007	0.000336
1860000	0.000011	0.000336
1880000	0.00001	0.000342
1900000	0.000008	0.000342
1920000	0.00001	0.000348
1940000	0.000009	0.00035
1960000	0.000009	0.000352
1980000	0.000012	0.000352
2000000	0.00001	0.000355
2020000	0.000011	0.000361
2040000	0.000009	0.000361
2060000	0.00001	0.000361
2080000	0.000009	0.000361
2100000	0.000008	0.000363
2120000	0.000011	0.000365
2140000	0.000007	0.000365
2160000	0.000009	0.000371
2180000	0.000008	0.000373
2200000	0.000009	0.000378
2220000	0.000011	0.00038
2240000	0.000007	0.00038
2260000	0.000008	0.000382
2280000	0.000011	0.000386
2300000	0.00001	0.00039
2320000	0.000011	0.000392
2340000	0.000008	0.000392
2360000	0.000008	0.000392
2380000	0.000011	0.000394
2400000	0.000007	0.000394
2420000	0.00001	0.000394
2440000	0.00001	0.000397
2460000	0.000011	0.000401
2480000	0.000009	0.000403
2500000	0.000009	0.000403
2520000	0.00001	0.000409
2540000	0.000011	0.000409
2560000	0.000008	0.000415
2580000	0.00001	0.00042
2600000	0.000009	0.000424
2620000	0.00001	0.000424
2640000	0.000008	0.00043
2660000	0.000009	0.000432
2680000	0.000008	0.000434
2700000	0.000009	0.000436
2720000	0.000008	0.000439
2740000	0.000009	0.000439
2760000	0.00001	0.000443
2780000	0.000008	0.000445
2800000	0.000007	0.000455
2820000	0.000008	0.000459
2840000	0.000008	0.000459
2860000	0.000007	0.000459
2880000	0.000008	0.000462
2900000	0.00001	0.000466
2920000	0.000009	0.00047
2940000	0.00001	0.000472
2960000	0.00001	0.000476
2980000	0.000009	0.000476

==> data/workload/zipfian/tqf-averaged.csv <==
queries	fprate
80000	0.000138
180000	0.000029
280000	0.000023
380000	0.000021
480000	0.000020
580000	0.000020
680000	0.000018
780000	0.000017
880000	0.000016
980000	0.000016
1080000	0.000015
1180000	0.000016
1280000	0.000015
1380000	0.000014
1480000	0.000013
1580000	0.000013
1680000	0.000014
1780000	0.000012
1880000	0.000013
1980000	0.000013
2080000	0.000012
2180000	0.000011
2280000	0.000014
2380000	0.000012
2480000	0.000012
2580000	0.000012
2680000	0.000012
2780000	0.000011
2880000	0.000012
2980000	0.000012


==> data/workload/zipfian/tqf.csv <==
queries	fprate	space
0	0.000487	0.000000
20000	0.000092	0.000000
40000	0.000043	0.000000
60000	0.000038	0.000000
80000	0.000032	0.000000
100000	0.000032	0.000000
120000	0.000032	0.000000
140000	0.000028	0.000000
160000	0.000028	0.000000
180000	0.000023	0.000000
200000	0.000021	0.000000
220000	0.000023	0.000000
240000	0.000025	0.000000
260000	0.000023	0.000000
280000	0.000021	0.000000
300000	0.000024	0.000000
320000	0.000023	0.000000
340000	0.000017	0.000000
360000	0.000022	0.000000
380000	0.000020	0.000000
400000	0.000023	0.000000
420000	0.000020	0.000000
440000	0.000018	0.000000
460000	0.000020	0.000000
480000	0.000020	0.000000
500000	0.000020	0.000000
520000	0.000020	0.000000
540000	0.000022	0.000000
560000	0.000018	0.000000
580000	0.000020	0.000000
600000	0.000019	0.000000
620000	0.000016	0.000000
640000	0.000016	0.000000
660000	0.000018	0.000000
680000	0.000019	0.000000
700000	0.000017	0.000000
720000	0.000018	0.000000
740000	0.000016	0.000000
760000	0.000019	0.000000
780000	0.000013	0.000000
800000	0.000017	0.000000
820000	0.000017	0.000000
840000	0.000015	0.000000
860000	0.000016	0.000000
880000	0.000015	0.000000
900000	0.000019	0.000000
920000	0.000017	0.000000
940000	0.000014	0.000000
960000	0.000016	0.000000
980000	0.000016	0.000000
1000000	0.000014	0.000000
1020000	0.000017	0.000000
1040000	0.000014	0.000000
1060000	0.000017	0.000000
1080000	0.000014	0.000000
1100000	0.000015	0.000000
1120000	0.000016	0.000000
1140000	0.000013	0.000000
1160000	0.000018	0.000000
1180000	0.000016	0.000000
1200000	0.000016	0.000000
1220000	0.000015	0.000000
1240000	0.000016	0.000000
1260000	0.000017	0.000000
1280000	0.000013	0.000000
1300000	0.000014	0.000000
1320000	0.000014	0.000000
1340000	0.000014	0.000000
1360000	0.000015	0.000000
1380000	0.000015	0.000000
1400000	0.000014	0.000000
1420000	0.000013	0.000000
1440000	0.000012	0.000000
1460000	0.000011	0.000000
1480000	0.000013	0.000000
1500000	0.000014	0.000000
1520000	0.000014	0.000000
1540000	0.000011	0.000000
1560000	0.000013	0.000000
1580000	0.000012	0.000000
1600000	0.000012	0.000000
1620000	0.000012	0.000000
1640000	0.000016	0.000000
1660000	0.000013	0.000000
1680000	0.000015	0.000000
1700000	0.000015	0.000000
1720000	0.000013	0.000000
1740000	0.000012	0.000000
1760000	0.000011	0.000000
1780000	0.000010	0.000000
1800000	0.000017	0.000000
1820000	0.000013	0.000000
1840000	0.000012	0.000000
1860000	0.000010	0.000000
1880000	0.000013	0.000000
1900000	0.000013	0.000000
1920000	0.000014	0.000000
1940000	0.000014	0.000000
1960000	0.000012	0.000000
1980000	0.000012	0.000000
2000000	0.000012	0.000000
2020000	0.000011	0.000000
2040000	0.000013	0.000000
2060000	0.000011	0.000000
2080000	0.000013	0.000000
2100000	0.000009	0.000000
2120000	0.000010	0.000000
2140000	0.000010	0.000000
2160000	0.000013	0.000000
2180000	0.000011	0.000000
2200000	0.000013	0.000000
2220000	0.000014	0.000000
2240000	0.000015	0.000000
2260000	0.000014	0.000000
2280000	0.000013	0.000000
2300000	0.000012	0.000000
2320000	0.000014	0.000000
2340000	0.000012	0.000000
2360000	0.000011	0.000000
2380000	0.000012	0.000000
2400000	0.000011	0.000000
2420000	0.000009	0.000000
2440000	0.000015	0.000000
2460000	0.000013	0.000000
2480000	0.000014	0.000000
2500000	0.000013	0.000000
2520000	0.000011	0.000000
2540000	0.000012	0.000000
2560000	0.000010	0.000000
2580000	0.000013	0.000000
2600000	0.000014	0.000000
2620000	0.000013	0.000000
2640000	0.000010	0.000000
2660000	0.000010	0.000000
2680000	0.000012	0.000000
2700000	0.000010	0.000000
2720000	0.000013	0.000000
2740000	0.000011	0.000000
2760000	0.000010	0.000000
2780000	0.000012	0.000000
2800000	0.000011	0.000000
2820000	0.000013	0.000000
2840000	0.000011	0.000000
2860000	0.000012	0.000000
2880000	0.000013	0.000000
2900000	0.000011	0.000000
2920000	0.000013	0.000000
2940000	0.000011	0.000000
2960000	0.000012	0.000000
2980000	0.000011	0.000000


==> svg-inkscape/FullDiagram_svg-tex.pdf_tex <==
%% Creator: Inkscape 1.2.2 (b0a84865, 2022-12-01), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'FullDiagram_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{375.38242876bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.65215813)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{FullDiagram_svg-tex.pdf}}%
  \end{picture}%
\endgroup%


==> svg-inkscape/filter1-cropped_svg-tex.pdf_tex <==
%% Creator: Inkscape 1.2.2 (b0a84865, 2022-12-01), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'filter1-cropped_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{720bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.5625)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{filter1-cropped_svg-tex.pdf}}%
  \end{picture}%
\endgroup%


==> svg-inkscape/filter1_svg-tex.pdf_tex <==
%% Creator: Inkscape 1.2.2 (b0a84865, 2022-12-01), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'filter1_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{516.51369bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.36733647)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{filter1_svg-tex.pdf}}%
  \end{picture}%
\endgroup%


==> svg-inkscape/filter2_svg-tex.pdf_tex <==
%% Creator: Inkscape 1.2.2 (b0a84865, 2022-12-01), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'filter2_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{516.51369bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.36733647)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{filter2_svg-tex.pdf}}%
  \end{picture}%
\endgroup%


==> svg-inkscape/filter3_svg-tex.pdf_tex <==
%% Creator: Inkscape 1.2.2 (b0a84865, 2022-12-01), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'filter3_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{516.51369bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.36733647)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{filter3_svg-tex.pdf}}%
  \end{picture}%
\endgroup%

